Dynamic Occupancy Grid Prediction for Urban Autonomous Driving: A Deep Learning Approach with Fully Automatic Labeling

Long-term situation prediction plays a crucial role in the development of intelligent vehicles. A major challenge still to overcome is the prediction of complex downtown scenarios with multiple road users, e.g., pedestrians, bikes, and motor vehicles, interacting with each other. This contribution tackles this challenge by combining a Bayesian filtering technique for environment representation, and machine learning as long-term predictor. More specifically, a dynamic occupancy grid map is utilized as input to a deep convolutional neural network. This yields the advantage of using spatially distributed velocity estimates from a single time step for prediction, rather than a raw data sequence, alleviating common problems dealing with input time series of multiple sensors. Furthermore, convolutional neural networks have the inherent characteristic of using context information, enabling the implicit modeling of road user interaction. Pixel-wise balancing is applied in the loss function counteracting the extreme imbalance between static and dynamic cells. One of the major advantages is the unsupervised learning character due to fully automatic label generation. The presented algorithm is trained and evaluated on multiple hours of recorded sensor data and compared to Monte-Carlo simulation.

==> img/inception/arrows_11526_manipuliert.csv <==
x y u v
228.5 288.5 -0.62 -0.57
243.5 295.5 -1.35 0.14
244.5 295.5 -1.05 0.11
244.5 296.5 -0.78 0.11
244.5 298.5 -0.68 0.47
245.5 294.5 -0.71 -0.15
246.5 294.5 -0.82 -0.12
246.5 297.5 -0.58 0.51
247.5 293.5 -0.87 -0.11
248.5 292.5 -1.01 -0.08
248.5 293.5 -0.92 0
248.5 303.5 -0.48 0.58
249.5 291.5 -1.08 -0.07
249.5 292.5 -0.83 -0.08
250.5 289.5 -0.84 -0.45
250.5 290.5 -0.95 -0.19
250.5 303.5 -0.38 0.66
251.5 289.5 -0.71 -0.56
251.5 290.5 -0.7 -0.21
252.5 288.5 -0.5 -0.59
253.5 288.5 -0.32 -0.64
286.5 578.5 -0.83 -0.43
286.5 579.5 -0.78 -0.03
287.5 578.5 -0.67 -0.22
289.5 605.5 -0.48 0.55
290.5 285.5 0.84 -0.62
292.5 584.5 -0.84 -0.13
293.5 557.5 -0.44 -0.86
293.5 559.5 -0.46 -0.6
293.5 576.5 -0.34 -1.03
293.5 582.5 -0.56 -0.51
294.5 556.5 -0.32 -0.99
294.5 557.5 -0.36 -0.75
294.5 576.5 -0.42 -0.7
294.5 601.5 -0.64 0.32
295.5 555.5 -0.26 -1.15
295.5 558.5 -0.15 -0.73
295.5 568.5 -0.44 -0.71
295.5 570.5 -0.45 -0.66
295.5 572.5 -0.48 -0.67
295.5 573.5 -0.34 -0.69
295.5 575.5 -0.19 -0.75
296.5 556.5 -0.02 -1.06
296.5 559.5 -0.02 -0.76
297.5 557.5 0.3 -1.07
297.5 558.5 0.2 -0.79
297.5 560.5 0.09 -0.7
298.5 559.5 0.28 -1.13
298.5 560.5 0.42 -0.66
298.5 562.5 0.34 -0.69
298.5 642.5 -0.56 0.47
301.5 635.5 -0.77 0.02
302.5 632.5 -0.72 -0.34
303.5 644.5 -0.37 0.75
305.5 644.5 -0.32 0.71
305.5 645.5 -0.25 1.09
306.5 646.5 -0.21 0.81
306.5 647.5 -0.25 0.8
307.5 646.5 -0.02 0.7
307.5 648.5 -0.18 0.88
308.5 649.5 0.03 0.92
308.5 650.5 -0.04 1.02
309.5 649.5 0.21 0.71
309.5 651.5 0.2 1.15
310.5 644.5 0.21 0.68
310.5 646.5 0.35 0.85
310.5 648.5 0.37 0.87
310.5 650.5 0.37 0.97
311.5 639.5 0.59 0.6
311.5 640.5 0.45 0.54
311.5 645.5 0.5 1.21
311.5 646.5 0.36 1.36
312.5 640.5 0.63 0.4
312.5 641.5 0.77 0.36
312.5 643.5 0.56 0.46
312.5 644.5 0.54 0.61
315.5 675.5 0.34 0.69
315.5 678.5 0.13 0.78
316.5 678.5 0.42 0.85
334.5 530.5 -0.61 -0.63
336.5 528.5 -0.29 -0.68
337.5 527.5 -0.05 -0.76
339.5 529.5 0.3 -0.65
352.5 605.5 -1.05 -0.05
352.5 607.5 -1.3 0.2
353.5 469.5 -0.54 -0.45
353.5 605.5 -1.03 -0.15
353.5 608.5 -0.89 0.34
354.5 253.5 -0.5 -0.64
354.5 398.5 -0.68 -0.29
354.5 468.5 -0.48 -0.62
354.5 604.5 -0.82 -0.25
354.5 606.5 -0.75 0.06
354.5 608.5 -0.81 0.33
355.5 246.5 -0.22 -1.08
355.5 247.5 -0.15 -0.87
355.5 468.5 -0.08 -0.74
355.5 604.5 -0.73 -0.25
355.5 605.5 -0.78 -0.06
355.5 609.5 -0.78 0.56
356.5 251.5 0.05 -0.76
356.5 282.5 0.47 0.62
356.5 490.5 -0.73 0.06
356.5 491.5 -0.68 0.18
356.5 493.5 -0.81 0.12
356.5 608.5 -0.66 0.33
357.5 247.5 0.19 -0.75
357.5 281.5 0.6 0.4
357.5 495.5 -0.58 0.6
358.5 251.5 0.35 -0.78
359.5 276.5 0.73 -0.08
359.5 495.5 -0.38 0.59
363.5 474.5 0.16 -0.69
364.5 396.5 0.25 -0.69
364.5 609.5 -0.58 0.54
365.5 476.5 0.7 -0.46
366.5 610.5 -0.44 0.76
372.5 483.5 0.58 -0.44
373.5 399.5 -0.2 -0.76
373.5 415.5 -0.68 -0.79
373.5 416.5 -0.67 -0.7
373.5 424.5 -0.77 0.04
373.5 523.5 -0.71 -0.34
373.5 524.5 -0.76 0
374.5 398.5 -0.41 -0.82
374.5 399.5 -0.3 -0.69
374.5 414.5 -0.55 -0.84
374.5 416.5 -0.53 -0.52
375.5 394.5 -0.49 -0.88
375.5 396.5 -0.46 -0.75
375.5 398.5 -0.38 -0.73
375.5 413.5 -0.45 -0.89
375.5 430.5 -0.71 -0.23
375.5 431.5 -0.71 -0.21
375.5 436.5 -0.77 0.07
375.5 539.5 -0.62 0.46
376.5 236.5 0.24 -0.87
376.5 393.5 -0.29 -1.01
376.5 395.5 -0.29 -0.8
376.5 410.5 -0.51 -0.8
376.5 412.5 -0.48 -0.69
376.5 414.5 -0.46 -0.77
376.5 433.5 -0.68 -0.27
377.5 274.5 0.73 -0.15
377.5 278.5 0.75 0.35
377.5 392.5 -0.25 -1.05
377.5 394.5 -0.17 -0.68
377.5 469.5 -0.64 0.33
377.5 470.5 -0.65 0.32
378.5 274.5 0.88 -0.27
378.5 275.5 0.93 -0.1
378.5 277.5 0.78 0.11
378.5 393.5 -0.08 -0.82
378.5 453.5 -0.75 0.4
378.5 599.5 -0.59 -0.4
379.5 275.5 1.29 -0.31
379.5 277.5 1.07 0.13
379.5 391.5 -0.03 -1.22
379.5 392.5 0.01 -0.91
379.5 394.5 0.02 -0.7
380.5 200.5 0.45 -0.83
380.5 276.5 1.54 -0.15
380.5 529.5 -0.82 -0.02
380.5 598.5 -0.37 -0.6
381.5 392.5 0.26 -1.04
381.5 393.5 0.25 -0.77
381.5 395.5 0.16 -0.73
381.5 474.5 -0.28 0.85
381.5 488.5 0.63 -0.34
381.5 492.5 0.71 0.27
381.5 530.5 -0.71 -0.31
381.5 609.5 -0.61 0.37
381.5 610.5 -0.66 0.43
382.5 200.5 0.64 -0.75
382.5 394.5 0.51 -0.96
382.5 395.5 0.5 -0.61
382.5 398.5 0.41 -0.58
382.5 474.5 -0.21 0.86
382.5 611.5 -0.47 0.52
382.5 613.5 -0.43 0.76
383.5 115.5 -0.16 1.06
383.5 117.5 -0.14 1.33
383.5 401.5 0.57 -0.48
383.5 475.5 0 0.98
383.5 593.5 0.02 -0.94
383.5 613.5 -0.32 0.64
384.5 114.5 0 0.84
384.5 116.5 0 1.15
384.5 409.5 0.57 -0.43
384.5 474.5 0.05 0.87
385.5 114.5 0.11 0.82
385.5 115.5 0.15 1.03
385.5 117.5 0.15 1.36
385.5 614.5 -0.1 0.72
386.5 116.5 0.25 1.2
386.5 486.5 -0.42 0.58
387.5 114.5 0.48 0.77
387.5 115.5 0.49 1.04
387.5 117.5 0.41 1.34
387.5 479.5 -0.42 0.63
387.5 487.5 -0.31 0.64
387.5 614.5 0.21 0.68
388.5 116.5 0.63 1.18
388.5 278.5 0.69 -0.99
388.5 279.5 0.33 -0.65
389.5 278.5 0.77 -1.14
389.5 279.5 0.94 -0.55
389.5 488.5 -0.31 0.7
389.5 490.5 -0.33 0.76
390.5 489.5 -0.16 0.78
390.5 492.5 -0.12 1.23
390.5 613.5 0.48 0.52
391.5 246.5 -0.52 1.21
391.5 248.5 -0.43 1.57
391.5 284.5 1.14 -0.59
391.5 286.5 0.94 -0.12
391.5 490.5 0 0.71
391.5 535.5 -0.35 0.65
391.5 612.5 0.7 0.31
392.5 245.5 -0.59 1.1
392.5 247.5 -0.28 1.35
392.5 249.5 -0.3 1.76
392.5 283.5 1.29 -0.78
392.5 284.5 1.14 -0.63
392.5 286.5 1.11 -0.3
392.5 332.5 -0.07 -0.94
392.5 489.5 0.12 0.72
392.5 491.5 0.04 0.87
392.5 492.5 0.1 0.99
393.5 245.5 -0.14 1.08
393.5 246.5 -0.12 1.2
393.5 248.5 -0.15 1.57
393.5 283.5 1.27 -0.8
393.5 285.5 1.35 -0.42
393.5 287.5 1.27 0.02
393.5 331.5 0.3 -1.11
393.5 333.5 0.4 -0.76
394.5 247.5 0 1.39
394.5 249.5 0 2.03
394.5 284.5 1.43 -0.56
394.5 286.5 1.48 -0.25
394.5 330.5 0.46 -1.23
394.5 331.5 0.5 -1.04
394.5 334.5 0.5 -0.57
394.5 491.5 0.18 0.7
394.5 492.5 0.27 1.13
395.5 245.5 0.35 1.09
395.5 246.5 0.31 1.21
395.5 248.5 0.16 1.59
395.5 283.5 1.83 -0.61
395.5 330.5 0.57 -1.2
395.5 332.5 0.64 -0.94
395.5 473.5 0.61 0.64
395.5 483.5 0.57 0.51
396.5 247.5 0.5 1.44
396.5 331.5 0.75 -1
396.5 333.5 0.81 -0.7
396.5 487.5 0.54 0.47
396.5 489.5 0.51 0.61
396.5 491.5 0.52 0.96
397.5 330.5 0.85 -1.19
397.5 332.5 0.98 -0.75
400.5 337.5 0.64 -0.75
400.5 339.5 0.67 -0.41
401.5 336.5 0.8 -0.89
401.5 337.5 0.89 -0.71
401.5 339.5 0.86 -0.4
402.5 336.5 0.98 -0.85
402.5 338.5 1.02 -0.54
402.5 340.5 1 -0.2
402.5 522.5 0.59 -0.52
403.5 339.5 1.17 -0.39
404.5 336.5 1.28 -0.84
404.5 337.5 1.31 -0.73
404.5 340.5 1.52 -0.01
405.5 338.5 1.59 -0.5
405.5 339.5 1.69 -0.16
408.5 602.5 0.61 0.47
411.5 601.5 1.12 0.21
415.5 594.5 0.03 -0.84
416.5 594.5 0.22 -0.79
417.5 596.5 0.14 -0.7
417.5 600.5 -0.33 -0.78
417.5 603.5 -0.51 -0.54
418.5 594.5 0.13 -0.99
418.5 595.5 0.22 -0.72
418.5 600.5 -0.23 -0.77
418.5 601.5 -0.28 -0.74
418.5 607.5 -0.54 -0.47
418.5 608.5 -0.46 -0.57
419.5 597.5 0.23 -0.72
419.5 601.5 -0.12 -0.7
419.5 610.5 -0.45 -0.58
419.5 611.5 -0.55 -0.61
419.5 614.5 -0.63 -0.56
420.5 594.5 0.78 -0.97
420.5 595.5 0.48 -0.71
420.5 607.5 -0.26 -0.66
421.5 596.5 0.75 -0.51
422.5 598.5 0.71 -0.14
422.5 606.5 0.06 -0.7
428.5 626.5 0.28 -0.68
441.5 424.5 -0.28 -0.71
441.5 699.5 -0.36 0.71
442.5 424.5 -0.27 -0.69
443.5 423.5 -0.26 -0.87
444.5 707.5 -0.27 0.68
445.5 423.5 -0.14 -0.77
446.5 708.5 0.12 0.7
447.5 423.5 0 -0.78
447.5 457.5 0.02 0.73
447.5 701.5 0.74 0.73
448.5 457.5 0.04 0.78
448.5 709.5 0.45 0.69
448.5 711.5 0.37 0.75
449.5 422.5 -0.05 -0.98
450.5 422.5 0.06 -0.82
450.5 457.5 0.13 0.82
451.5 209.5 -0.97 -2.53
452.5 211.5 -0.51 -1.99
452.5 422.5 0.43 -0.76
452.5 457.5 0.17 0.77
453.5 209.5 -0.29 -2.52
453.5 210.5 -0.25 -2.11
453.5 212.5 -0.33 -1.66
453.5 456.5 0.22 0.7
454.5 211.5 0 -1.86
454.5 213.5 -0.18 -1.53
454.5 431.5 0.69 -0.29
454.5 456.5 0.25 0.76
455.5 209.5 0.23 -2.36
455.5 210.5 0.22 -2
455.5 212.5 0.06 -1.67
455.5 441.5 0.7 -0.08
455.5 734.5 0.51 0.53
456.5 211.5 0.21 -1.99
456.5 213.5 0.1 -1.59
456.5 270.5 -0.44 -1.7
456.5 272.5 -0.66 -1.35
456.5 445.5 0.83 0.21
456.5 456.5 0.49 0.8
457.5 210.5 0.74 -2.21
457.5 212.5 0.3 -1.8
457.5 271.5 -0.27 -1.55
457.5 273.5 -0.35 -1.28
457.5 752.5 0.03 0.79
458.5 211.5 0.77 -2.22
458.5 269.5 -0.27 -1.97
458.5 270.5 -0.25 -1.77
458.5 272.5 -0.16 -1.42
459.5 269.5 -0.05 -1.93
459.5 271.5 -0.08 -1.6
459.5 273.5 -0.11 -1.4
460.5 270.5 -0.01 -1.77
460.5 272.5 -0.08 -1.51
460.5 409.5 -1.38 -6.6
460.5 411.5 -1.39 -6.47
460.5 413.5 -1.39 -6.38
460.5 415.5 -1.47 -6.24
460.5 417.5 -1.54 -6.13
460.5 751.5 0.51 0.62
460.5 757.5 0.31 0.81
461.5 269.5 -0.02 -1.97
461.5 271.5 -0.02 -1.58
461.5 273.5 0 -1.27
461.5 407.5 -1.26 -6.76
461.5 409.5 -1.22 -6.6
461.5 410.5 -1.23 -6.56
461.5 412.5 -1.27 -6.49
461.5 414.5 -1.27 -6.34
461.5 416.5 -1.31 -6.29
461.5 418.5 -1.31 -6.16
461.5 420.5 -1.39 -6.1
461.5 422.5 -1.4 -5.94
461.5 424.5 -1.4 -5.8
462.5 270.5 0.12 -1.77
462.5 272.5 0.07 -1.41
462.5 274.5 0.12 -1.17
462.5 408.5 -1.04 -6.6
462.5 411.5 -1.12 -6.54
462.5 413.5 -1.26 -6.92
462.5 415.5 -1.22 -6.31
462.5 417.5 -1.18 -6.24
462.5 419.5 -1.21 -6.11
462.5 421.5 -1.22 -6.03
462.5 423.5 -1.18 -6
462.5 426.5 -1.29 -5.78
462.5 428.5 -1.27 -5.59
463.5 269.5 0.13 -1.99
463.5 271.5 0.18 -1.67
463.5 274.5 0.28 -1.12
463.5 409.5 -0.95 -6.67
463.5 410.5 -0.98 -6.6
463.5 414.5 -1.14 -6.42
463.5 416.5 -1.14 -6.29
463.5 418.5 -1.17 -6.16
463.5 420.5 -1.11 -6.04
463.5 422.5 -1.13 -6.08
463.5 424.5 -1.1 -5.96
463.5 426.5 -1.07 -5.78
463.5 429.5 -1.1 -5.57
463.5 431.5 -1.15 -5.51
463.5 433.5 -1.17 -5.25
464.5 272.5 0.3 -1.47
464.5 411.5 -0.87 -6.62
464.5 412.5 -0.92 -6.54
464.5 415.5 -1.03 -6.36
464.5 417.5 -1.08 -6.25
464.5 419.5 -1.06 -6.12
464.5 421.5 -1.04 -6.06
464.5 423.5 -1.07 -5.94
464.5 425.5 -1.07 -5.85
464.5 427.5 -0.99 -5.68
464.5 429.5 -1.01 -5.65
464.5 431.5 -0.97 -5.51
464.5 434.5 -1.03 -5.14
465.5 270.5 0.3 -1.85
465.5 273.5 0.34 -1.31
465.5 413.5 -0.76 -6.47
465.5 414.5 -0.77 -6.49
465.5 416.5 -0.91 -6.29
465.5 418.5 -0.97 -6.15
465.5 420.5 -0.96 -6.13
465.5 422.5 -0.97 -5.99
465.5 424.5 -0.86 -5.92
465.5 426.5 -1 -6.21
465.5 428.5 -0.92 -5.63
465.5 430.5 -0.91 -5.6
465.5 432.5 -0.94 -5.42
465.5 435.5 -1.04 -5.12
466.5 271.5 0.54 -1.74
466.5 272.5 0.57 -1.46
466.5 415.5 -0.84 -6.44
466.5 419.5 -0.81 -6.08
466.5 421.5 -0.96 -6.05
466.5 423.5 -0.92 -6.24
466.5 425.5 -0.84 -5.8
466.5 427.5 -0.91 -5.67
466.5 429.5 -0.9 -5.48
466.5 431.5 -0.74 -5.38
466.5 433.5 -0.85 -5.21
466.5 435.5 -0.74 -5.09
467.5 416.5 -0.64 -6.24
467.5 417.5 -0.63 -6.28
467.5 420.5 -0.76 -6.1
467.5 422.5 -0.83 -5.86
467.5 424.5 -0.82 -5.72
467.5 426.5 -0.82 -5.74
467.5 428.5 -0.84 -5.52
467.5 430.5 -0.86 -5.74
467.5 432.5 -0.71 -5.26
467.5 434.5 -0.64 -5.23
467.5 436.5 -0.58 -4.76
468.5 418.5 -0.64 -6.36
468.5 419.5 -0.59 -6.21
468.5 421.5 -0.56 -6
468.5 423.5 -0.67 -5.93
468.5 425.5 -0.68 -5.79
468.5 427.5 -0.79 -5.69
468.5 429.5 -0.64 -5.43
468.5 431.5 -0.71 -5.35
468.5 435.5 -0.62 -4.76
469.5 420.5 -0.59 -6.04
469.5 422.5 -0.66 -6.18
469.5 424.5 -0.62 -5.77
469.5 426.5 -0.59 -5.59
469.5 428.5 -0.61 -5.41
469.5 432.5 -0.59 -5.1
469.5 433.5 -0.49 -4.89
469.5 435.5 -0.46 -4.55
469.5 806.5 -0.26 0.81
470.5 423.5 -0.55 -5.72
470.5 427.5 -0.62 -5.64
470.5 429.5 -0.48 -5.32
470.5 431.5 -0.48 -5.17
470.5 810.5 -0.07 0.72
470.5 815.5 -0.33 0.7
471.5 420.5 -0.68 -6.08
471.5 422.5 -0.61 -5.79
471.5 424.5 -0.59 -5.8
471.5 425.5 -0.48 -5.77
471.5 428.5 -0.47 -5.49
471.5 432.5 -0.38 -4.97
471.5 434.5 -0.39 -4.44
471.5 806.5 0.24 0.69
471.5 810.5 0.1 0.85
471.5 811.5 0.05 0.85
471.5 816.5 -0.12 0.81
471.5 817.5 -0.1 0.96
472.5 417.5 -0.58 -6.41
472.5 419.5 -0.55 -6.22
472.5 421.5 -0.57 -6.09
472.5 423.5 -0.5 -5.86
472.5 426.5 -0.41 -5.64
472.5 429.5 -0.44 -5.3
472.5 430.5 -0.42 -5.22
472.5 433.5 -0.2 -4.66
472.5 804.5 0.53 0.59
472.5 816.5 0.04 0.89
473.5 419.5 -0.38 -6.25
473.5 420.5 -0.36 -6.09
473.5 422.5 -0.42 -5.93
473.5 425.5 -0.35 -5.59
473.5 427.5 -0.26 -5.4
473.5 428.5 -0.17 -5.39
473.5 431.5 -0.15 -5.11
473.5 434.5 0.02 -4.14
473.5 812.5 0.43 0.68
473.5 815.5 0.21 0.74
473.5 817.5 0.15 0.85
473.5 819.5 0.13 1.14
473.5 821.5 -0.05 1.09
473.5 823.5 -0.14 0.83
473.5 824.5 -0.13 0.99
474.5 426.5 -0.17 -5.59
474.5 429.5 -0.07 -5.17
474.5 430.5 -0.13 -5.06
474.5 432.5 0.02 -4.66
474.5 814.5 0.55 0.48
474.5 816.5 0.38 0.64
474.5 817.5 0.39 0.89
474.5 822.5 0.13 0.69
474.5 823.5 0.15 0.9
474.5 825.5 0.12 1.11
475.5 431.5 0.29 -4.8
475.5 433.5 0.37 -4.33
475.5 820.5 0.38 1
475.5 821.5 0.34 0.72
475.5 825.5 0.39 1.58
476.5 349.5 -1.29 -0.17
476.5 351.5 -1.32 0.09
476.5 822.5 0.52 0.81
476.5 823.5 0.53 0.8
477.5 348.5 -1.18 -0.29
477.5 350.5 -1.1 -0.06
477.5 353.5 -1.21 0.4
478.5 190.5 -0.72 -0.45
478.5 348.5 -0.99 -0.32
478.5 349.5 -1.02 -0.15
478.5 351.5 -1.02 0.07
478.5 353.5 -1.08 0.33
479.5 350.5 -0.93 -0.06
479.5 352.5 -0.92 0.13
479.5 676.5 -0.71 0.14
480.5 348.5 -0.75 -0.26
480.5 349.5 -0.72 -0.25
480.5 351.5 -0.82 0.03
480.5 353.5 -0.84 0.29
486.5 91.5 1.07 0.44
487.5 320.5 -0.57 -0.62
488.5 192.5 0.02 0.72
488.5 194.5 -0.03 1.18
488.5 579.5 -2.02 -6.24
488.5 580.5 -1.98 -6.18
488.5 582.5 -1.98 -5.92
488.5 584.5 -2.07 -5.81
488.5 588.5 -1.95 -5.68
489.5 192.5 0.09 0.73
489.5 193.5 0.17 0.92
489.5 320.5 -0.31 -0.77
489.5 578.5 -1.99 -6.5
489.5 580.5 -1.96 -6.14
489.5 582.5 -1.83 -5.93
489.5 585.5 -1.82 -5.72
489.5 587.5 -1.71 -5.56
489.5 589.5 -1.76 -5.27
489.5 590.5 -1.82 -5.57
489.5 592.5 -2.03 -5.88
489.5 674.5 0.7 -0.09
489.5 676.5 0.7 0.28
490.5 194.5 0.26 1.19
490.5 320.5 0.09 -0.7
490.5 579.5 -1.84 -6.26
490.5 581.5 -1.84 -6.05
490.5 583.5 -1.72 -5.8
490.5 585.5 -1.65 -5.64
490.5 587.5 -1.76 -5.61
490.5 590.5 -1.86 -5.83
490.5 594.5 -1.86 -5.73
490.5 674.5 0.98 -0.06
490.5 675.5 0.82 0.14
491.5 192.5 0.44 0.76
491.5 193.5 0.46 1
491.5 195.5 0.53 1.33
491.5 577.5 -1.88 -6.5
491.5 578.5 -1.79 -6.39
491.5 580.5 -1.7 -6.08
491.5 582.5 -1.61 -5.9
491.5 584.5 -1.55 -5.73
491.5 591.5 -1.74 -6.01
491.5 597.5 -2.03 -5.55
492.5 191.5 0.79 0.43
492.5 194.5 0.58 1.11
492.5 579.5 -1.67 -6.26
492.5 581.5 -1.61 -5.99
492.5 583.5 -1.53 -5.8
493.5 192.5 0.78 0.62
493.5 193.5 0.89 0.88
493.5 195.5 0.73 1.28
493.5 577.5 -1.61 -6.53
493.5 578.5 -1.61 -6.34
493.5 580.5 -1.63 -6.08
493.5 582.5 -1.57 -5.79
493.5 590.5 -2.01 -5.9
493.5 597.5 -1.65 -5.46
494.5 194.5 1.05 1.05
494.5 579.5 -1.47 -6.19
494.5 581.5 -1.53 -5.87
494.5 583.5 -1.41 -5.6
495.5 577.5 -1.5 -6.5
495.5 578.5 -1.51 -6.33
495.5 580.5 -1.45 -6.04
495.5 582.5 -1.45 -5.8
495.5 588.5 -1.84 -6.04
496.5 579.5 -1.38 -6.15
496.5 581.5 -1.33 -5.91
496.5 583.5 -1.29 -5.62
496.5 587.5 -1.35 -6.57
496.5 593.5 -1.24 -5.91
497.5 577.5 -1.32 -6.5
497.5 578.5 -1.3 -6.34
497.5 580.5 -1.31 -6.04
497.5 582.5 -1.16 -5.68
497.5 587.5 -1.8 -6.09
498.5 342.5 -0.62 -0.37
498.5 579.5 -1.24 -6.22
498.5 581.5 -1.19 -5.95
498.5 591.5 -1.12 -6.26
499.5 577.5 -1.05 -6.58
499.5 578.5 -0.98 -6.38
499.5 580.5 -1.11 -6.03
499.5 582.5 -0.92 -5.93
499.5 586.5 -1.48 -6.35
499.5 587.5 -1.36 -6.08
499.5 594.5 -1.1 -5.91
499.5 595.5 -1.12 -5.83
500.5 579.5 -0.86 -6.16
500.5 581.5 -0.72 -5.77
500.5 585.5 -1.38 -6.23
500.5 586.5 -1.42 -6.31
500.5 588.5 -1.28 -5.76
500.5 592.5 -1.05 -6.2
500.5 594.5 -1.08 -6.06
501.5 592.5 -1.01 -6.21
501.5 593.5 -0.91 -6.15
502.5 351.5 -0.01 0.74
502.5 587.5 -0.86 -5.85
502.5 594.5 -0.88 -5.93
503.5 593.5 -0.72 -6.15
503.5 594.5 -0.69 -5.89
514.5 350.5 0.21 0.7
515.5 346.5 0.66 0.25
515.5 351.5 0.21 0.7
516.5 346.5 0.76 0.11
517.5 347.5 0.81 0.15
517.5 349.5 0.6 0.37
517.5 351.5 0.63 0.75
527.5 162.5 -0.94 -1.01
527.5 163.5 -1.04 -0.9
528.5 161.5 -0.65 -1.2
528.5 164.5 -0.8 -0.72
529.5 162.5 -0.63 -1.1
529.5 164.5 -0.66 -0.63
530.5 161.5 -0.39 -1.38
530.5 163.5 -0.48 -0.87
531.5 164.5 -0.52 -0.75
532.5 162.5 -0.53 -1.24
532.5 163.5 -0.22 -1
542.5 167.5 -0.84 -0.98
543.5 169.5 -0.94 -0.54
544.5 167.5 -0.56 -0.99
545.5 168.5 -0.51 -0.85
545.5 169.5 -0.7 -0.64
546.5 570.5 -1.96 -6.17
546.5 572.5 -1.82 -5.96
547.5 569.5 -1.65 -6.45
547.5 570.5 -1.66 -6.26
547.5 572.5 -1.6 -6.04
547.5 574.5 -1.6 -5.58
547.5 576.5 -1.67 -5.4
548.5 568.5 -1.58 -6.49
548.5 569.5 -1.54 -6.35
548.5 571.5 -1.43 -6.16
548.5 573.5 -1.44 -5.97
548.5 575.5 -1.4 -5.92
548.5 578.5 -1.46 -5.29
548.5 580.5 -1.42 -4.59
549.5 402.5 -0.14 -0.78
549.5 570.5 -1.39 -6.21
549.5 572.5 -1.24 -6.18
549.5 574.5 -1.21 -5.6
549.5 576.5 -1.14 -5.75
549.5 579.5 -1.23 -5.16
549.5 586.5 -1.2 -3.87
549.5 589.5 -1.38 -3.35
550.5 402.5 -0.06 -0.77
550.5 567.5 -1.49 -6.55
550.5 568.5 -1.37 -6.44
550.5 571.5 -1.28 -6.01
550.5 573.5 -1.14 -6.36
550.5 580.5 -0.87 -5.17
551.5 567.5 -1.21 -6.6
551.5 569.5 -1.3 -6.27
552.5 568.5 -1.17 -6.4
552.5 570.5 -1.25 -6.02
553.5 567.5 -1.1 -6.45
553.5 569.5 -1.05 -6.11
554.5 570.5 -0.9 -5.88
555.5 567.5 -0.79 -6.54
555.5 568.5 -0.89 -6.3
556.5 402.5 0.16 -0.7
556.5 569.5 -0.72 -6.19
557.5 420.5 0.17 -0.72
557.5 421.5 0.21 -0.74
557.5 567.5 -0.5 -6.57
557.5 568.5 -0.56 -6.27
558.5 421.5 0.38 -0.59
559.5 423.5 0.47 -0.52
559.5 461.5 -0.09 0.96
560.5 376.5 -0.3 -0.83
560.5 377.5 -0.23 -0.67
560.5 451.5 0.26 0.73
560.5 452.5 0.27 0.66
560.5 461.5 -0.04 0.82
561.5 374.5 -0.11 -0.78
562.5 374.5 0.09 -0.87
563.5 375.5 0.32 -0.7
564.5 402.5 0.38 0.64
578.5 374.5 0.34 -0.74
598.5 331.5 -1.03 -0.15
598.5 333.5 -1.08 0.22
599.5 334.5 -1.02 0.33
600.5 331.5 -0.73 -0.17
600.5 332.5 -0.76 -0.03
600.5 334.5 -0.76 0.3
602.5 112.5 0.99 -0.39
603.5 113.5 1.15 -0.25
603.5 371.5 -0.74 -0.25
604.5 112.5 1.18 -0.76
604.5 113.5 1.53 -0.21
604.5 373.5 -0.61 0.38
611.5 700.5 -0.37 0.64
613.5 697.5 1.04 -0.76
615.5 697.5 0.98 -0.39
616.5 698.5 2.73 0.2
617.5 697.5 2.66 -0.41
619.5 240.5 -0.3 -1.62
619.5 241.5 -0.33 -1.45
620.5 240.5 -0.19 -1.63
621.5 78.5 0.45 -0.78
621.5 241.5 -0.01 -1.43
621.5 242.5 -0.11 -1.29
622.5 78.5 0.65 -0.79
622.5 242.5 0.14 -1.34
625.5 550.5 -0.96 -0.03
626.5 547.5 -0.68 -0.56
626.5 548.5 -0.59 -0.51
627.5 278.5 -0.49 -1.3
627.5 546.5 -0.48 -0.72
627.5 548.5 -0.49 -0.58
627.5 556.5 -0.54 -0.52
627.5 558.5 -0.65 -0.3
628.5 278.5 -0.35 -1.29
629.5 546.5 -0.33 -0.62
630.5 545.5 -0.4 -0.78
630.5 793.5 -0.76 0.16
631.5 554.5 0.21 -0.75
632.5 581.5 -0.48 -0.67
636.5 579.5 0.27 -0.73
644.5 639.5 -0.19 0.72
644.5 641.5 -0.19 0.93
645.5 640.5 -0.01 0.85
646.5 643.5 0.06 0.83
646.5 644.5 0 0.91
647.5 639.5 0.37 0.71
647.5 640.5 0.32 0.77
647.5 643.5 0.26 0.79
647.5 645.5 0.17 0.77
648.5 639.5 0.44 0.63
648.5 640.5 0.48 0.64
648.5 642.5 0.4 0.62
652.5 687.5 -0.24 0.66
653.5 543.5 0.69 0.13
653.5 687.5 0.02 0.77
654.5 675.5 0.47 0.74
657.5 705.5 0.03 0.71
657.5 706.5 -0.02 0.71
658.5 716.5 -0.23 0.71
659.5 716.5 0 0.94
664.5 549.5 0.22 0.74
665.5 549.5 0.56 0.87
666.5 546.5 0.57 0.45
666.5 548.5 0.45 0.7
671.5 534.5 0.55 -0.46
675.5 537.5 0.76 0.15
686.5 192.5 -0.23 1.35
686.5 194.5 -0.42 1.71
687.5 192.5 0.19 1.14
687.5 194.5 0.1 1.63
688.5 529.5 0.61 -0.5
689.5 529.5 0.57 -0.44
689.5 533.5 0.74 0.18
690.5 530.5 1.02 -0.44
690.5 532.5 0.93 0
698.5 242.5 -1.5 -1.58
699.5 242.5 -0.14 -1.2
704.5 220.5 -0.36 1.02
712.5 182.5 0.65 -0.29
713.5 182.5 0.91 -0.11
722.5 361.5 -0.3 -0.64
722.5 369.5 -0.54 -0.46
723.5 360.5 -0.12 -0.97
724.5 360.5 0 -1.15
724.5 361.5 0.01 -0.78
724.5 396.5 -0.19 0.81
724.5 424.5 -0.4 -0.89
724.5 425.5 -0.44 -0.55
725.5 361.5 0.25 -0.69
725.5 362.5 0.19 -0.79
725.5 397.5 0.07 0.79
725.5 402.5 0.03 0.76
725.5 418.5 -0.2 -0.85
725.5 444.5 -0.49 1.4
726.5 396.5 0.27 0.77
728.5 378.5 0.6 0.4
729.5 443.5 0.52 0.53
733.5 501.5 -0.39 -1.44
733.5 504.5 -0.38 -0.83
733.5 508.5 -0.54 -0.66
734.5 506.5 -0.44 -0.78
734.5 508.5 -0.39 -0.78
735.5 504.5 -0.15 -1.41
735.5 515.5 -0.52 -0.63
736.5 505.5 0.27 -1.05
736.5 506.5 0.07 -0.83
741.5 520.5 0.03 -0.98
742.5 520.5 0.3 -0.75
744.5 545.5 -0.01 0.96
749.5 554.5 0.03 0.72
751.5 547.5 0.65 0.29
751.5 551.5 0.51 0.56
751.5 552.5 0.49 0.82
751.5 554.5 0.43 0.75


==> img/inception/arrows_11526_original.csv <==
x y u v
228.5 288.5 -0.62 -0.57
243.5 295.5 -1.35 0.14
244.5 295.5 -1.05 0.11
244.5 296.5 -0.78 0.11
244.5 298.5 -0.68 0.47
245.5 294.5 -0.71 -0.15
246.5 294.5 -0.82 -0.12
246.5 297.5 -0.58 0.51
247.5 293.5 -0.87 -0.11
248.5 292.5 -1.01 -0.08
248.5 293.5 -0.92 0
248.5 303.5 -0.48 0.58
249.5 291.5 -1.08 -0.07
249.5 292.5 -0.83 -0.08
250.5 289.5 -0.84 -0.45
250.5 290.5 -0.95 -0.19
250.5 303.5 -0.38 0.66
251.5 289.5 -0.71 -0.56
251.5 290.5 -0.7 -0.21
252.5 288.5 -0.5 -0.59
253.5 288.5 -0.32 -0.64
286.5 578.5 -0.83 -0.43
286.5 579.5 -0.78 -0.03
287.5 578.5 -0.67 -0.22
289.5 605.5 -0.48 0.55
290.5 285.5 0.84 -0.62
292.5 584.5 -0.84 -0.13
293.5 557.5 -0.44 -0.86
293.5 559.5 -0.46 -0.6
293.5 576.5 -0.34 -1.03
293.5 582.5 -0.56 -0.51
294.5 556.5 -0.32 -0.99
294.5 557.5 -0.36 -0.75
294.5 576.5 -0.42 -0.7
294.5 601.5 -0.64 0.32
295.5 555.5 -0.26 -1.15
295.5 558.5 -0.15 -0.73
295.5 568.5 -0.44 -0.71
295.5 570.5 -0.45 -0.66
295.5 572.5 -0.48 -0.67
295.5 573.5 -0.34 -0.69
295.5 575.5 -0.19 -0.75
296.5 556.5 -0.02 -1.06
296.5 559.5 -0.02 -0.76
297.5 557.5 0.3 -1.07
297.5 558.5 0.2 -0.79
297.5 560.5 0.09 -0.7
298.5 559.5 0.28 -1.13
298.5 560.5 0.42 -0.66
298.5 562.5 0.34 -0.69
298.5 642.5 -0.56 0.47
301.5 635.5 -0.77 0.02
302.5 632.5 -0.72 -0.34
303.5 644.5 -0.37 0.75
305.5 644.5 -0.32 0.71
305.5 645.5 -0.25 1.09
306.5 646.5 -0.21 0.81
306.5 647.5 -0.25 0.8
307.5 646.5 -0.02 0.7
307.5 648.5 -0.18 0.88
308.5 649.5 0.03 0.92
308.5 650.5 -0.04 1.02
309.5 649.5 0.21 0.71
309.5 651.5 0.2 1.15
310.5 644.5 0.21 0.68
310.5 646.5 0.35 0.85
310.5 648.5 0.37 0.87
310.5 650.5 0.37 0.97
311.5 639.5 0.59 0.6
311.5 640.5 0.45 0.54
311.5 645.5 0.5 1.21
311.5 646.5 0.36 1.36
312.5 640.5 0.63 0.4
312.5 641.5 0.77 0.36
312.5 643.5 0.56 0.46
312.5 644.5 0.54 0.61
315.5 675.5 0.34 0.69
315.5 678.5 0.13 0.78
316.5 678.5 0.42 0.85
334.5 530.5 -0.61 -0.63
336.5 528.5 -0.29 -0.68
337.5 527.5 -0.05 -0.76
339.5 529.5 0.3 -0.65
352.5 605.5 -1.05 -0.05
352.5 607.5 -1.3 0.2
353.5 469.5 -0.54 -0.45
353.5 605.5 -1.03 -0.15
353.5 608.5 -0.89 0.34
354.5 253.5 -0.5 -0.64
354.5 398.5 -0.68 -0.29
354.5 468.5 -0.48 -0.62
354.5 604.5 -0.82 -0.25
354.5 606.5 -0.75 0.06
354.5 608.5 -0.81 0.33
355.5 246.5 -0.22 -1.08
355.5 247.5 -0.15 -0.87
355.5 468.5 -0.08 -0.74
355.5 604.5 -0.73 -0.25
355.5 605.5 -0.78 -0.06
355.5 609.5 -0.78 0.56
356.5 251.5 0.05 -0.76
356.5 282.5 0.47 0.62
356.5 490.5 -0.73 0.06
356.5 491.5 -0.68 0.18
356.5 493.5 -0.81 0.12
356.5 608.5 -0.66 0.33
357.5 247.5 0.19 -0.75
357.5 281.5 0.6 0.4
357.5 495.5 -0.58 0.6
358.5 251.5 0.35 -0.78
359.5 276.5 0.73 -0.08
359.5 495.5 -0.38 0.59
363.5 474.5 0.16 -0.69
364.5 396.5 0.25 -0.69
364.5 609.5 -0.58 0.54
365.5 476.5 0.7 -0.46
366.5 610.5 -0.44 0.76
372.5 483.5 0.58 -0.44
373.5 399.5 -0.2 -0.76
373.5 415.5 -0.68 -0.79
373.5 416.5 -0.67 -0.7
373.5 424.5 -0.77 0.04
373.5 523.5 -0.71 -0.34
373.5 524.5 -0.76 0
374.5 398.5 -0.41 -0.82
374.5 399.5 -0.3 -0.69
374.5 414.5 -0.55 -0.84
374.5 416.5 -0.53 -0.52
375.5 394.5 -0.49 -0.88
375.5 396.5 -0.46 -0.75
375.5 398.5 -0.38 -0.73
375.5 413.5 -0.45 -0.89
375.5 430.5 -0.71 -0.23
375.5 431.5 -0.71 -0.21
375.5 436.5 -0.77 0.07
375.5 539.5 -0.62 0.46
376.5 236.5 0.24 -0.87
376.5 393.5 -0.29 -1.01
376.5 395.5 -0.29 -0.8
376.5 410.5 -0.51 -0.8
376.5 412.5 -0.48 -0.69
376.5 414.5 -0.46 -0.77
376.5 433.5 -0.68 -0.27
377.5 274.5 0.73 -0.15
377.5 278.5 0.75 0.35
377.5 392.5 -0.25 -1.05
377.5 394.5 -0.17 -0.68
377.5 469.5 -0.64 0.33
377.5 470.5 -0.65 0.32
378.5 274.5 0.88 -0.27
378.5 275.5 0.93 -0.1
378.5 277.5 0.78 0.11
378.5 393.5 -0.08 -0.82
378.5 453.5 -0.75 0.4
378.5 599.5 -0.59 -0.4
379.5 275.5 1.29 -0.31
379.5 277.5 1.07 0.13
379.5 391.5 -0.03 -1.22
379.5 392.5 0.01 -0.91
379.5 394.5 0.02 -0.7
380.5 200.5 0.45 -0.83
380.5 276.5 1.54 -0.15
380.5 529.5 -0.82 -0.02
380.5 598.5 -0.37 -0.6
381.5 392.5 0.26 -1.04
381.5 393.5 0.25 -0.77
381.5 395.5 0.16 -0.73
381.5 474.5 -0.28 0.85
381.5 488.5 0.63 -0.34
381.5 492.5 0.71 0.27
381.5 530.5 -0.71 -0.31
381.5 609.5 -0.61 0.37
381.5 610.5 -0.66 0.43
382.5 200.5 0.64 -0.75
382.5 394.5 0.51 -0.96
382.5 395.5 0.5 -0.61
382.5 398.5 0.41 -0.58
382.5 474.5 -0.21 0.86
382.5 611.5 -0.47 0.52
382.5 613.5 -0.43 0.76
383.5 115.5 -0.16 1.06
383.5 117.5 -0.14 1.33
383.5 401.5 0.57 -0.48
383.5 475.5 0 0.98
383.5 593.5 0.02 -0.94
383.5 613.5 -0.32 0.64
384.5 114.5 0 0.84
384.5 116.5 0 1.15
384.5 409.5 0.57 -0.43
384.5 474.5 0.05 0.87
385.5 114.5 0.11 0.82
385.5 115.5 0.15 1.03
385.5 117.5 0.15 1.36
385.5 614.5 -0.1 0.72
386.5 116.5 0.25 1.2
386.5 486.5 -0.42 0.58
387.5 114.5 0.48 0.77
387.5 115.5 0.49 1.04
387.5 117.5 0.41 1.34
387.5 479.5 -0.42 0.63
387.5 487.5 -0.31 0.64
387.5 614.5 0.21 0.68
388.5 116.5 0.63 1.18
388.5 278.5 0.69 -0.99
388.5 279.5 0.33 -0.65
389.5 278.5 0.77 -1.14
389.5 279.5 0.94 -0.55
389.5 488.5 -0.31 0.7
389.5 490.5 -0.33 0.76
390.5 489.5 -0.16 0.78
390.5 492.5 -0.12 1.23
390.5 613.5 0.48 0.52
391.5 246.5 -0.52 1.21
391.5 248.5 -0.43 1.57
391.5 284.5 1.14 -0.59
391.5 286.5 0.94 -0.12
391.5 490.5 0 0.71
391.5 535.5 -0.35 0.65
391.5 612.5 0.7 0.31
392.5 245.5 -0.59 1.1
392.5 247.5 -0.28 1.35
392.5 249.5 -0.3 1.76
392.5 283.5 1.29 -0.78
392.5 284.5 1.14 -0.63
392.5 286.5 1.11 -0.3
392.5 332.5 -0.07 -0.94
392.5 489.5 0.12 0.72
392.5 491.5 0.04 0.87
392.5 492.5 0.1 0.99
393.5 245.5 -0.14 1.08
393.5 246.5 -0.12 1.2
393.5 248.5 -0.15 1.57
393.5 283.5 1.27 -0.8
393.5 285.5 1.35 -0.42
393.5 287.5 1.27 0.02
393.5 331.5 0.3 -1.11
393.5 333.5 0.4 -0.76
394.5 247.5 0 1.39
394.5 249.5 0 2.03
394.5 284.5 1.43 -0.56
394.5 286.5 1.48 -0.25
394.5 330.5 0.46 -1.23
394.5 331.5 0.5 -1.04
394.5 334.5 0.5 -0.57
394.5 491.5 0.18 0.7
394.5 492.5 0.27 1.13
395.5 245.5 0.35 1.09
395.5 246.5 0.31 1.21
395.5 248.5 0.16 1.59
395.5 283.5 1.83 -0.61
395.5 330.5 0.57 -1.2
395.5 332.5 0.64 -0.94
395.5 473.5 0.61 0.64
395.5 483.5 0.57 0.51
396.5 247.5 0.5 1.44
396.5 331.5 0.75 -1
396.5 333.5 0.81 -0.7
396.5 487.5 0.54 0.47
396.5 489.5 0.51 0.61
396.5 491.5 0.52 0.96
397.5 330.5 0.85 -1.19
397.5 332.5 0.98 -0.75
400.5 337.5 0.64 -0.75
400.5 339.5 0.67 -0.41
401.5 336.5 0.8 -0.89
401.5 337.5 0.89 -0.71
401.5 339.5 0.86 -0.4
402.5 336.5 0.98 -0.85
402.5 338.5 1.02 -0.54
402.5 340.5 1 -0.2
402.5 522.5 0.59 -0.52
403.5 339.5 1.17 -0.39
404.5 336.5 1.28 -0.84
404.5 337.5 1.31 -0.73
404.5 340.5 1.52 -0.01
405.5 338.5 1.59 -0.5
405.5 339.5 1.69 -0.16
408.5 602.5 0.61 0.47
411.5 601.5 1.12 0.21
415.5 594.5 0.03 -0.84
416.5 594.5 0.22 -0.79
417.5 596.5 0.14 -0.7
417.5 600.5 -0.33 -0.78
417.5 603.5 -0.51 -0.54
418.5 594.5 0.13 -0.99
418.5 595.5 0.22 -0.72
418.5 600.5 -0.23 -0.77
418.5 601.5 -0.28 -0.74
418.5 607.5 -0.54 -0.47
418.5 608.5 -0.46 -0.57
419.5 597.5 0.23 -0.72
419.5 601.5 -0.12 -0.7
419.5 610.5 -0.45 -0.58
419.5 611.5 -0.55 -0.61
419.5 614.5 -0.63 -0.56
420.5 594.5 0.78 -0.97
420.5 595.5 0.48 -0.71
420.5 607.5 -0.26 -0.66
421.5 596.5 0.75 -0.51
422.5 598.5 0.71 -0.14
422.5 606.5 0.06 -0.7
428.5 626.5 0.28 -0.68
441.5 424.5 -0.28 -0.71
441.5 699.5 -0.36 0.71
442.5 424.5 -0.27 -0.69
443.5 423.5 -0.26 -0.87
444.5 707.5 -0.27 0.68
445.5 423.5 -0.14 -0.77
446.5 708.5 0.12 0.7
447.5 423.5 0 -0.78
447.5 457.5 0.02 0.73
447.5 701.5 0.74 0.73
448.5 457.5 0.04 0.78
448.5 709.5 0.45 0.69
448.5 711.5 0.37 0.75
449.5 422.5 -0.05 -0.98
450.5 422.5 0.06 -0.82
450.5 457.5 0.13 0.82
451.5 209.5 -0.97 -2.53
452.5 211.5 -0.51 -1.99
452.5 422.5 0.43 -0.76
452.5 457.5 0.17 0.77
453.5 209.5 -0.29 -2.52
453.5 210.5 -0.25 -2.11
453.5 212.5 -0.33 -1.66
453.5 456.5 0.22 0.7
454.5 211.5 0 -1.86
454.5 213.5 -0.18 -1.53
454.5 431.5 0.69 -0.29
454.5 456.5 0.25 0.76
455.5 209.5 0.23 -2.36
455.5 210.5 0.22 -2
455.5 212.5 0.06 -1.67
455.5 441.5 0.7 -0.08
455.5 734.5 0.51 0.53
456.5 211.5 0.21 -1.99
456.5 213.5 0.1 -1.59
456.5 270.5 -0.44 -1.7
456.5 272.5 -0.66 -1.35
456.5 445.5 0.83 0.21
456.5 456.5 0.49 0.8
457.5 210.5 0.74 -2.21
457.5 212.5 0.3 -1.8
457.5 271.5 -0.27 -1.55
457.5 273.5 -0.35 -1.28
457.5 752.5 0.03 0.79
458.5 211.5 0.77 -2.22
458.5 269.5 -0.27 -1.97
458.5 270.5 -0.25 -1.77
458.5 272.5 -0.16 -1.42
459.5 269.5 -0.05 -1.93
459.5 271.5 -0.08 -1.6
459.5 273.5 -0.11 -1.4
460.5 270.5 -0.01 -1.77
460.5 272.5 -0.08 -1.51
460.5 409.5 -1.38 -6.6
460.5 411.5 -1.39 -6.47
460.5 413.5 -1.39 -6.38
460.5 415.5 -1.47 -6.24
460.5 417.5 -1.54 -6.13
460.5 751.5 0.51 0.62
460.5 757.5 0.31 0.81
461.5 269.5 -0.02 -1.97
461.5 271.5 -0.02 -1.58
461.5 273.5 0 -1.27
461.5 407.5 -1.26 -6.76
461.5 409.5 -1.22 -6.6
461.5 410.5 -1.23 -6.56
461.5 412.5 -1.27 -6.49
461.5 414.5 -1.27 -6.34
461.5 416.5 -1.31 -6.29
461.5 418.5 -1.31 -6.16
461.5 420.5 -1.39 -6.1
461.5 422.5 -1.4 -5.94
461.5 424.5 -1.4 -5.8
462.5 270.5 0.12 -1.77
462.5 272.5 0.07 -1.41
462.5 274.5 0.12 -1.17
462.5 408.5 -1.04 -6.6
462.5 411.5 -1.12 -6.54
462.5 413.5 -1.26 -6.92
462.5 415.5 -1.22 -6.31
462.5 417.5 -1.18 -6.24
462.5 419.5 -1.21 -6.11
462.5 421.5 -1.22 -6.03
462.5 423.5 -1.18 -6
462.5 426.5 -1.29 -5.78
462.5 428.5 -1.27 -5.59
463.5 269.5 0.13 -1.99
463.5 271.5 0.18 -1.67
463.5 274.5 0.28 -1.12
463.5 409.5 -0.95 -6.67
463.5 410.5 -0.98 -6.6
463.5 414.5 -1.14 -6.42
463.5 416.5 -1.14 -6.29
463.5 418.5 -1.17 -6.16
463.5 420.5 -1.11 -6.04
463.5 422.5 -1.13 -6.08
463.5 424.5 -1.1 -5.96
463.5 426.5 -1.07 -5.78
463.5 429.5 -1.1 -5.57
463.5 431.5 -1.15 -5.51
463.5 433.5 -1.17 -5.25
464.5 272.5 0.3 -1.47
464.5 411.5 -0.87 -6.62
464.5 412.5 -0.92 -6.54
464.5 415.5 -1.03 -6.36
464.5 417.5 -1.08 -6.25
464.5 419.5 -1.06 -6.12
464.5 421.5 -1.04 -6.06
464.5 423.5 -1.07 -5.94
464.5 425.5 -1.07 -5.85
464.5 427.5 -0.99 -5.68
464.5 429.5 -1.01 -5.65
464.5 431.5 -0.97 -5.51
464.5 434.5 -1.03 -5.14
465.5 270.5 0.3 -1.85
465.5 273.5 0.34 -1.31
465.5 413.5 -0.76 -6.47
465.5 414.5 -0.77 -6.49
465.5 416.5 -0.91 -6.29
465.5 418.5 -0.97 -6.15
465.5 420.5 -0.96 -6.13
465.5 422.5 -0.97 -5.99
465.5 424.5 -0.86 -5.92
465.5 426.5 -1 -6.21
465.5 428.5 -0.92 -5.63
465.5 430.5 -0.91 -5.6
465.5 432.5 -0.94 -5.42
465.5 435.5 -1.04 -5.12
466.5 271.5 0.54 -1.74
466.5 272.5 0.57 -1.46
466.5 415.5 -0.84 -6.44
466.5 419.5 -0.81 -6.08
466.5 421.5 -0.96 -6.05
466.5 423.5 -0.92 -6.24
466.5 425.5 -0.84 -5.8
466.5 427.5 -0.91 -5.67
466.5 429.5 -0.9 -5.48
466.5 431.5 -0.74 -5.38
466.5 433.5 -0.85 -5.21
466.5 435.5 -0.74 -5.09
467.5 416.5 -0.64 -6.24
467.5 417.5 -0.63 -6.28
467.5 420.5 -0.76 -6.1
467.5 422.5 -0.83 -5.86
467.5 424.5 -0.82 -5.72
467.5 426.5 -0.82 -5.74
467.5 428.5 -0.84 -5.52
467.5 430.5 -0.86 -5.74
467.5 432.5 -0.71 -5.26
467.5 434.5 -0.64 -5.23
467.5 436.5 -0.58 -4.76
468.5 418.5 -0.64 -6.36
468.5 419.5 -0.59 -6.21
468.5 421.5 -0.56 -6
468.5 423.5 -0.67 -5.93
468.5 425.5 -0.68 -5.79
468.5 427.5 -0.79 -5.69
468.5 429.5 -0.64 -5.43
468.5 431.5 -0.71 -5.35
468.5 435.5 -0.62 -4.76
469.5 420.5 -0.59 -6.04
469.5 422.5 -0.66 -6.18
469.5 424.5 -0.62 -5.77
469.5 426.5 -0.59 -5.59
469.5 428.5 -0.61 -5.41
469.5 432.5 -0.59 -5.1
469.5 433.5 -0.49 -4.89
469.5 435.5 -0.46 -4.55
469.5 806.5 -0.26 0.81
470.5 423.5 -0.55 -5.72
470.5 427.5 -0.62 -5.64
470.5 429.5 -0.48 -5.32
470.5 431.5 -0.48 -5.17
470.5 810.5 -0.07 0.72
470.5 815.5 -0.33 0.7
471.5 420.5 -0.68 -6.08
471.5 422.5 -0.61 -5.79
471.5 424.5 -0.59 -5.8
471.5 425.5 -0.48 -5.77
471.5 428.5 -0.47 -5.49
471.5 432.5 -0.38 -4.97
471.5 434.5 -0.39 -4.44
471.5 806.5 0.24 0.69
471.5 810.5 0.1 0.85
471.5 811.5 0.05 0.85
471.5 816.5 -0.12 0.81
471.5 817.5 -0.1 0.96
472.5 417.5 -0.58 -6.41
472.5 419.5 -0.55 -6.22
472.5 421.5 -0.57 -6.09
472.5 423.5 -0.5 -5.86
472.5 426.5 -0.41 -5.64
472.5 429.5 -0.44 -5.3
472.5 430.5 -0.42 -5.22
472.5 433.5 -0.2 -4.66
472.5 804.5 0.53 0.59
472.5 816.5 0.04 0.89
473.5 419.5 -0.38 -6.25
473.5 420.5 -0.36 -6.09
473.5 422.5 -0.42 -5.93
473.5 425.5 -0.35 -5.59
473.5 427.5 -0.26 -5.4
473.5 428.5 -0.17 -5.39
473.5 431.5 -0.15 -5.11
473.5 434.5 0.02 -4.14
473.5 812.5 0.43 0.68
473.5 815.5 0.21 0.74
473.5 817.5 0.15 0.85
473.5 819.5 0.13 1.14
473.5 821.5 -0.05 1.09
473.5 823.5 -0.14 0.83
473.5 824.5 -0.13 0.99
474.5 426.5 -0.17 -5.59
474.5 429.5 -0.07 -5.17
474.5 430.5 -0.13 -5.06
474.5 432.5 0.02 -4.66
474.5 814.5 0.55 0.48
474.5 816.5 0.38 0.64
474.5 817.5 0.39 0.89
474.5 822.5 0.13 0.69
474.5 823.5 0.15 0.9
474.5 825.5 0.12 1.11
475.5 431.5 0.29 -4.8
475.5 433.5 0.37 -4.33
475.5 820.5 0.38 1
475.5 821.5 0.34 0.72
475.5 825.5 0.39 1.58
476.5 822.5 0.52 0.81
476.5 823.5 0.53 0.8
478.5 190.5 -0.72 -0.45
479.5 676.5 -0.71 0.14
486.5 91.5 1.07 0.44
487.5 320.5 -0.57 -0.62
488.5 192.5 0.02 0.72
488.5 194.5 -0.03 1.18
488.5 579.5 -2.02 -6.24
488.5 580.5 -1.98 -6.18
488.5 582.5 -1.98 -5.92
488.5 584.5 -2.07 -5.81
488.5 588.5 -1.95 -5.68
489.5 192.5 0.09 0.73
489.5 193.5 0.17 0.92
489.5 320.5 -0.31 -0.77
489.5 578.5 -1.99 -6.5
489.5 580.5 -1.96 -6.14
489.5 582.5 -1.83 -5.93
489.5 585.5 -1.82 -5.72
489.5 587.5 -1.71 -5.56
489.5 589.5 -1.76 -5.27
489.5 590.5 -1.82 -5.57
489.5 592.5 -2.03 -5.88
489.5 674.5 0.7 -0.09
489.5 676.5 0.7 0.28
490.5 194.5 0.26 1.19
490.5 320.5 0.09 -0.7
490.5 579.5 -1.84 -6.26
490.5 581.5 -1.84 -6.05
490.5 583.5 -1.72 -5.8
490.5 585.5 -1.65 -5.64
490.5 587.5 -1.76 -5.61
490.5 590.5 -1.86 -5.83
490.5 594.5 -1.86 -5.73
490.5 674.5 0.98 -0.06
490.5 675.5 0.82 0.14
491.5 192.5 0.44 0.76
491.5 193.5 0.46 1
491.5 195.5 0.53 1.33
491.5 577.5 -1.88 -6.5
491.5 578.5 -1.79 -6.39
491.5 580.5 -1.7 -6.08
491.5 582.5 -1.61 -5.9
491.5 584.5 -1.55 -5.73
491.5 591.5 -1.74 -6.01
491.5 597.5 -2.03 -5.55
492.5 191.5 0.79 0.43
492.5 194.5 0.58 1.11
492.5 579.5 -1.67 -6.26
492.5 581.5 -1.61 -5.99
492.5 583.5 -1.53 -5.8
493.5 192.5 0.78 0.62
493.5 193.5 0.89 0.88
493.5 195.5 0.73 1.28
493.5 577.5 -1.61 -6.53
493.5 578.5 -1.61 -6.34
493.5 580.5 -1.63 -6.08
493.5 582.5 -1.57 -5.79
493.5 590.5 -2.01 -5.9
493.5 597.5 -1.65 -5.46
494.5 194.5 1.05 1.05
494.5 579.5 -1.47 -6.19
494.5 581.5 -1.53 -5.87
494.5 583.5 -1.41 -5.6
495.5 577.5 -1.5 -6.5
495.5 578.5 -1.51 -6.33
495.5 580.5 -1.45 -6.04
495.5 582.5 -1.45 -5.8
495.5 588.5 -1.84 -6.04
496.5 579.5 -1.38 -6.15
496.5 581.5 -1.33 -5.91
496.5 583.5 -1.29 -5.62
496.5 587.5 -1.35 -6.57
496.5 593.5 -1.24 -5.91
497.5 577.5 -1.32 -6.5
497.5 578.5 -1.3 -6.34
497.5 580.5 -1.31 -6.04
497.5 582.5 -1.16 -5.68
497.5 587.5 -1.8 -6.09
498.5 342.5 -0.62 -0.37
498.5 579.5 -1.24 -6.22
498.5 581.5 -1.19 -5.95
498.5 591.5 -1.12 -6.26
499.5 577.5 -1.05 -6.58
499.5 578.5 -0.98 -6.38
499.5 580.5 -1.11 -6.03
499.5 582.5 -0.92 -5.93
499.5 586.5 -1.48 -6.35
499.5 587.5 -1.36 -6.08
499.5 594.5 -1.1 -5.91
499.5 595.5 -1.12 -5.83
500.5 579.5 -0.86 -6.16
500.5 581.5 -0.72 -5.77
500.5 585.5 -1.38 -6.23
500.5 586.5 -1.42 -6.31
500.5 588.5 -1.28 -5.76
500.5 592.5 -1.05 -6.2
500.5 594.5 -1.08 -6.06
501.5 592.5 -1.01 -6.21
501.5 593.5 -0.91 -6.15
502.5 351.5 -0.01 0.74
502.5 587.5 -0.86 -5.85
502.5 594.5 -0.88 -5.93
503.5 593.5 -0.72 -6.15
503.5 594.5 -0.69 -5.89
514.5 350.5 0.21 0.7
515.5 346.5 0.66 0.25
515.5 351.5 0.21 0.7
516.5 346.5 0.76 0.11
517.5 347.5 0.81 0.15
517.5 349.5 0.6 0.37
517.5 351.5 0.63 0.75
527.5 162.5 -0.94 -1.01
527.5 163.5 -1.04 -0.9
528.5 161.5 -0.65 -1.2
528.5 164.5 -0.8 -0.72
529.5 162.5 -0.63 -1.1
529.5 164.5 -0.66 -0.63
530.5 161.5 -0.39 -1.38
530.5 163.5 -0.48 -0.87
531.5 164.5 -0.52 -0.75
532.5 162.5 -0.53 -1.24
532.5 163.5 -0.22 -1
542.5 167.5 -0.84 -0.98
543.5 169.5 -0.94 -0.54
544.5 167.5 -0.56 -0.99
545.5 168.5 -0.51 -0.85
545.5 169.5 -0.7 -0.64
546.5 570.5 -1.96 -6.17
546.5 572.5 -1.82 -5.96
547.5 569.5 -1.65 -6.45
547.5 570.5 -1.66 -6.26
547.5 572.5 -1.6 -6.04
547.5 574.5 -1.6 -5.58
547.5 576.5 -1.67 -5.4
548.5 568.5 -1.58 -6.49
548.5 569.5 -1.54 -6.35
548.5 571.5 -1.43 -6.16
548.5 573.5 -1.44 -5.97
548.5 575.5 -1.4 -5.92
548.5 578.5 -1.46 -5.29
548.5 580.5 -1.42 -4.59
549.5 402.5 -0.14 -0.78
549.5 570.5 -1.39 -6.21
549.5 572.5 -1.24 -6.18
549.5 574.5 -1.21 -5.6
549.5 576.5 -1.14 -5.75
549.5 579.5 -1.23 -5.16
549.5 586.5 -1.2 -3.87
549.5 589.5 -1.38 -3.35
550.5 402.5 -0.06 -0.77
550.5 567.5 -1.49 -6.55
550.5 568.5 -1.37 -6.44
550.5 571.5 -1.28 -6.01
550.5 573.5 -1.14 -6.36
550.5 580.5 -0.87 -5.17
551.5 567.5 -1.21 -6.6
551.5 569.5 -1.3 -6.27
552.5 568.5 -1.17 -6.4
552.5 570.5 -1.25 -6.02
553.5 567.5 -1.1 -6.45
553.5 569.5 -1.05 -6.11
554.5 570.5 -0.9 -5.88
555.5 567.5 -0.79 -6.54
555.5 568.5 -0.89 -6.3
556.5 402.5 0.16 -0.7
556.5 569.5 -0.72 -6.19
557.5 420.5 0.17 -0.72
557.5 421.5 0.21 -0.74
557.5 567.5 -0.5 -6.57
557.5 568.5 -0.56 -6.27
558.5 421.5 0.38 -0.59
559.5 423.5 0.47 -0.52
559.5 461.5 -0.09 0.96
560.5 376.5 -0.3 -0.83
560.5 377.5 -0.23 -0.67
560.5 451.5 0.26 0.73
560.5 452.5 0.27 0.66
560.5 461.5 -0.04 0.82
561.5 374.5 -0.11 -0.78
562.5 374.5 0.09 -0.87
563.5 375.5 0.32 -0.7
564.5 402.5 0.38 0.64
578.5 374.5 0.34 -0.74
598.5 331.5 -1.03 -0.15
598.5 333.5 -1.08 0.22
599.5 334.5 -1.02 0.33
600.5 331.5 -0.73 -0.17
600.5 332.5 -0.76 -0.03
600.5 334.5 -0.76 0.3
602.5 112.5 0.99 -0.39
603.5 113.5 1.15 -0.25
603.5 371.5 -0.74 -0.25
604.5 112.5 1.18 -0.76
604.5 113.5 1.53 -0.21
604.5 373.5 -0.61 0.38
611.5 700.5 -0.37 0.64
613.5 697.5 1.04 -0.76
615.5 697.5 0.98 -0.39
616.5 698.5 2.73 0.2
617.5 697.5 2.66 -0.41
619.5 240.5 -0.3 -1.62
619.5 241.5 -0.33 -1.45
620.5 240.5 -0.19 -1.63
621.5 78.5 0.45 -0.78
621.5 241.5 -0.01 -1.43
621.5 242.5 -0.11 -1.29
622.5 78.5 0.65 -0.79
622.5 242.5 0.14 -1.34
625.5 550.5 -0.96 -0.03
626.5 547.5 -0.68 -0.56
626.5 548.5 -0.59 -0.51
627.5 278.5 -0.49 -1.3
627.5 546.5 -0.48 -0.72
627.5 548.5 -0.49 -0.58
627.5 556.5 -0.54 -0.52
627.5 558.5 -0.65 -0.3
628.5 278.5 -0.35 -1.29
629.5 546.5 -0.33 -0.62
630.5 545.5 -0.4 -0.78
630.5 793.5 -0.76 0.16
631.5 554.5 0.21 -0.75
632.5 581.5 -0.48 -0.67
636.5 579.5 0.27 -0.73
644.5 639.5 -0.19 0.72
644.5 641.5 -0.19 0.93
645.5 640.5 -0.01 0.85
646.5 643.5 0.06 0.83
646.5 644.5 0 0.91
647.5 639.5 0.37 0.71
647.5 640.5 0.32 0.77
647.5 643.5 0.26 0.79
647.5 645.5 0.17 0.77
648.5 639.5 0.44 0.63
648.5 640.5 0.48 0.64
648.5 642.5 0.4 0.62
652.5 687.5 -0.24 0.66
653.5 543.5 0.69 0.13
653.5 687.5 0.02 0.77
654.5 675.5 0.47 0.74
657.5 705.5 0.03 0.71
657.5 706.5 -0.02 0.71
658.5 716.5 -0.23 0.71
659.5 716.5 0 0.94
664.5 549.5 0.22 0.74
665.5 549.5 0.56 0.87
666.5 546.5 0.57 0.45
666.5 548.5 0.45 0.7
671.5 534.5 0.55 -0.46
675.5 537.5 0.76 0.15
686.5 192.5 -0.23 1.35
686.5 194.5 -0.42 1.71
687.5 192.5 0.19 1.14
687.5 194.5 0.1 1.63
688.5 529.5 0.61 -0.5
689.5 529.5 0.57 -0.44
689.5 533.5 0.74 0.18
690.5 530.5 1.02 -0.44
690.5 532.5 0.93 0
698.5 242.5 -1.5 -1.58
699.5 242.5 -0.14 -1.2
704.5 220.5 -0.36 1.02
712.5 182.5 0.65 -0.29
713.5 182.5 0.91 -0.11
722.5 361.5 -0.3 -0.64
722.5 369.5 -0.54 -0.46
723.5 360.5 -0.12 -0.97
724.5 360.5 0 -1.15
724.5 361.5 0.01 -0.78
724.5 396.5 -0.19 0.81
724.5 424.5 -0.4 -0.89
724.5 425.5 -0.44 -0.55
725.5 361.5 0.25 -0.69
725.5 362.5 0.19 -0.79
725.5 397.5 0.07 0.79
725.5 402.5 0.03 0.76
725.5 418.5 -0.2 -0.85
725.5 444.5 -0.49 1.4
726.5 396.5 0.27 0.77
728.5 378.5 0.6 0.4
729.5 443.5 0.52 0.53
733.5 501.5 -0.39 -1.44
733.5 504.5 -0.38 -0.83
733.5 508.5 -0.54 -0.66
734.5 506.5 -0.44 -0.78
734.5 508.5 -0.39 -0.78
735.5 504.5 -0.15 -1.41
735.5 515.5 -0.52 -0.63
736.5 505.5 0.27 -1.05
736.5 506.5 0.07 -0.83
741.5 520.5 0.03 -0.98
742.5 520.5 0.3 -0.75
744.5 545.5 -0.01 0.96
749.5 554.5 0.03 0.72
751.5 547.5 0.65 0.29
751.5 551.5 0.51 0.56
751.5 552.5 0.49 0.82
751.5 554.5 0.43 0.75


==> img/inception/pred_input.tikz <==
\begin{tikzpicture}
\begin{axis}[y=-1, xmin=\shroistartX, xmax=\shroistartX+\shroiWidth, ymin=\shroistartY, ymax=\shroistartY+\shroiHeight, 
			axis lines=none, tick style={draw=none}, yticklabels={,,}, xticklabels={,,},
			enlargelimits=false, axis on top, axis equal image]
%
\addplot[thick, blue] graphics[xmin=0, xmax=901, ymin=0, ymax=901]{img/inception/img_100011526_0_original.png};
%
\addplot[orange, opacity=0.3,quiver={u=\thisrow{u},v=\thisrow{v}, scale arrows=5},-] table {img/inception/arrows_11526_original.csv};
%
%\draw [dash pattern={on 4pt off 2pt on 1pt off 2pt}, line width = 0.5mm, blue,opacity=0.7] (455,416) ellipse (8 and 7);
%\draw [dashed, line width = 0.5mm, red,opacity=0.7] (506,547) ellipse (8 and 18);
%
%
\end{axis}
%\draw (current bounding box.south east) rectangle (current bounding box.north west);
\end{tikzpicture}


==> img/inception/pred_input_2.tikz <==
\begin{tikzpicture}
\begin{axis}[y=-1, xmin=\shroistartX, xmax=\shroistartX+\shroiWidth, ymin=\shroistartY, ymax=\shroistartY+\shroiHeight, 
			axis lines=none, tick style={draw=none}, yticklabels={,,}, xticklabels={,,},
			enlargelimits=false, axis on top, axis equal image]
%
\addplot[thick, blue] graphics[xmin=0, xmax=901, ymin=0, ymax=901]{img/inception/img_100011526_0_manipuliert.png};
%
\addplot[orange, opacity=0.3,quiver={u=\thisrow{u},v=\thisrow{v}, scale arrows=5},-] table {img/inception/arrows_11526_manipuliert.csv};
%
%\draw [dash pattern={on 4pt off 2pt on 1pt off 2pt}, line width = 0.5mm, blue,opacity=0.7] (455,416) ellipse (8 and 7);
%\draw [dashed, line width = 0.5mm, red,opacity=0.7] (498,480) ellipse (10 and 20);
%
\end{axis}
%\draw (current bounding box.south east) rectangle (current bounding box.north west);
\draw [dash pattern={on 7pt off 3pt on 2pt off 3pt}, line width = 0.5mm, blue] (2.84,2.80) ellipse (0.3 and 0.3);
\end{tikzpicture}


==> img/scenario4/DLR_001_001_11065.tikz <==
\begin{tikzpicture}
\begin{axis}[y=-1, xmin=\shroistartX, xmax=\shroistartX+\shroiWidth, ymin=\shroistartY, ymax=\shroistartY+\shroiHeight, 
			axis lines=none, 
			enlargelimits=false, axis on top, axis equal image]
%
\addplot[thick, blue] graphics[xmin=0, xmax=901, ymin=0, ymax=901]{img/scenario4/img_100011065_0.png};
%
\draw [dashed, line width = 0.5mm, red,opacity=0.7] (418,296) ellipse (12 and 17);
\addplot[orange, opacity=0.5,quiver={u=\thisrow{u},v=\thisrow{v}, scale arrows=5},-] table {img/scenario4/arrows_11065.csv};
%
%\draw [dashed, line width = 0.5mm, red] (418,290) ellipse (12 and 16);
%
\end{axis}
%\draw (current bounding box.south east) rectangle (current bounding box.north west);
\end{tikzpicture}


==> img/scenario4/arrows_11065.csv <==
x y u v
219.5 292.5 -0.79 0.14
244.5 294.5 -1.07 -0.14
244.5 296.5 -0.78 0.17
244.5 298.5 -0.83 0.51
245.5 300.5 -1.05 -0.05
245.5 302.5 -1.06 0.32
246.5 299.5 -0.74 0.23
246.5 302.5 -0.67 0.31
246.5 303.5 -0.6 0.54
247.5 304.5 -0.78 0.97
248.5 303.5 -0.65 0.41
248.5 305.5 -1.19 1.1
249.5 291.5 -1.03 -0.25
249.5 292.5 -0.95 -0.09
249.5 304.5 -0.78 0.5
250.5 289.5 -1.16 -0.3
250.5 290.5 -0.99 -0.18
250.5 292.5 -0.74 -0.05
250.5 305.5 -0.44 0.9
251.5 289.5 -0.67 -0.47
251.5 290.5 -0.68 -0.27
251.5 304.5 -0.27 0.73
253.5 288.5 -0.37 -0.72
274.5 286.5 -0.49 -0.51
286.5 579.5 -0.76 -0.05
286.5 580.5 -0.71 -0.02
287.5 578.5 -0.68 -0.38
289.5 605.5 -0.62 0.43
293.5 558.5 -0.53 -0.95
293.5 582.5 -0.53 -0.46
293.5 583.5 -0.59 -0.43
294.5 555.5 -0.34 -1.37
294.5 557.5 -0.33 -0.91
294.5 559.5 -0.3 -0.72
295.5 555.5 -0.13 -1.22
295.5 556.5 -0.15 -0.98
295.5 558.5 -0.15 -0.7
295.5 567.5 -0.44 -0.62
295.5 573.5 -0.4 -0.64
295.5 640.5 -0.78 0.04
296.5 556.5 0 -1.01
296.5 557.5 -0.03 -0.89
296.5 575.5 -0.27 -0.76
297.5 558.5 0.17 -1.01
297.5 559.5 0.18 -0.92
298.5 560.5 0.24 -0.75
298.5 562.5 0.32 -0.64
299.5 565.5 0.39 -0.67
300.5 642.5 -0.3 0.64
302.5 622.5 -0.41 0.59
303.5 643.5 -0.31 0.64
303.5 644.5 -0.38 0.91
304.5 303.5 0.69 -0.19
305.5 302.5 0.9 -0.42
305.5 303.5 0.8 -0.23
305.5 305.5 0.9 0.12
305.5 644.5 -0.19 0.87
306.5 301.5 0.89 -0.84
306.5 302.5 1.08 -0.44
306.5 305.5 1.17 0.17
306.5 601.5 0.8 0.2
307.5 303.5 1.21 -0.26
307.5 648.5 -0.12 0.84
307.5 650.5 -0.12 1.16
308.5 283.5 -0.67 -0.32
308.5 302.5 1.45 -0.36
308.5 304.5 1.61 -0.09
308.5 648.5 0 0.73
308.5 649.5 0.04 0.81
308.5 651.5 -0.02 1.15
309.5 282.5 -0.68 -0.31
309.5 650.5 0.15 0.93
310.5 643.5 0.31 0.65
310.5 645.5 0.32 0.82
310.5 647.5 0.37 0.76
310.5 649.5 0.31 0.85
310.5 651.5 0.25 1.09
311.5 632.5 0.77 0.06
311.5 633.5 0.73 0.21
311.5 635.5 0.79 0.41
311.5 637.5 0.53 0.48
311.5 639.5 0.54 0.53
311.5 644.5 0.4 0.91
311.5 648.5 0.54 0.87
311.5 650.5 0.59 1.17
312.5 641.5 0.68 0.34
312.5 643.5 0.53 0.52
312.5 645.5 0.47 0.93
314.5 677.5 0.04 0.72
315.5 678.5 0.06 0.94
316.5 676.5 0.47 0.58
322.5 280.5 0.47 -0.55
323.5 280.5 0.59 -0.6
324.5 281.5 0.64 -0.39
336.5 551.5 -0.66 -0.27
336.5 573.5 -0.52 -1.27
337.5 527.5 -0.05 -0.87
337.5 574.5 1.07 -0.35
337.5 575.5 0.51 1.36
338.5 527.5 0.11 -0.77
343.5 292.5 1.08 -0.29
343.5 560.5 0.36 0.65
344.5 290.5 1.2 -0.73
344.5 291.5 1.18 -0.51
344.5 293.5 1.23 -0.2
345.5 289.5 1.4 -0.81
345.5 291.5 1.38 -0.55
345.5 293.5 1.37 -0.22
346.5 289.5 1.39 -0.85
346.5 290.5 1.39 -0.61
346.5 292.5 1.43 -0.35
347.5 291.5 1.55 -0.49
347.5 293.5 1.62 -0.16
348.5 289.5 1.77 -0.73
348.5 290.5 1.64 -0.58
348.5 292.5 1.77 -0.32
349.5 316.5 -0.02 0.7
352.5 606.5 -0.97 0
352.5 607.5 -1.25 0.17
353.5 249.5 -0.67 -0.62
353.5 469.5 -0.66 -0.63
353.5 471.5 -0.62 -0.37
353.5 474.5 -0.79 -0.16
353.5 605.5 -0.95 -0.12
353.5 606.5 -0.84 0.07
353.5 608.5 -0.95 0.34
354.5 247.5 -0.32 -0.85
354.5 249.5 -0.28 -0.7
354.5 252.5 -0.34 -0.66
354.5 253.5 -0.34 -0.63
354.5 401.5 -0.84 0.15
354.5 402.5 -0.67 0.21
354.5 604.5 -0.86 -0.27
354.5 605.5 -0.87 -0.12
354.5 607.5 -0.75 0.17
355.5 246.5 -0.19 -0.75
355.5 247.5 -0.16 -0.83
355.5 403.5 -0.45 0.54
355.5 467.5 -0.32 -0.64
355.5 604.5 -0.72 -0.25
355.5 608.5 -0.78 0.3
356.5 246.5 0.14 -0.85
356.5 490.5 -0.79 0
356.5 492.5 -0.89 0.29
356.5 494.5 -0.68 0.35
357.5 247.5 0.14 -1.04
357.5 397.5 -0.51 -0.59
357.5 404.5 -0.56 0.62
357.5 487.5 -0.72 0.52
357.5 495.5 -0.6 0.75
358.5 252.5 0.41 -0.6
358.5 281.5 0.61 0.42
358.5 397.5 -0.38 -0.6
358.5 495.5 -0.52 0.68
359.5 281.5 0.53 0.57
359.5 608.5 -0.61 0.4
360.5 495.5 -0.18 0.71
362.5 495.5 -0.19 0.82
363.5 494.5 0.02 0.72
363.5 495.5 0.03 0.84
364.5 609.5 -0.58 0.59
365.5 494.5 0.01 0.78
365.5 609.5 -0.52 0.47
368.5 610.5 -0.23 0.7
372.5 609.5 -0.16 0.73
373.5 65.5 0.61 -0.35
373.5 415.5 -0.61 -0.75
373.5 416.5 -0.84 -0.74
373.5 418.5 -0.66 -0.43
373.5 420.5 -0.7 -0.08
373.5 422.5 -0.84 -0.16
373.5 524.5 -0.84 -0.05
374.5 414.5 -0.64 -0.95
374.5 415.5 -0.51 -0.84
374.5 417.5 -0.58 -0.5
374.5 427.5 -0.55 0.46
374.5 494.5 0.33 0.75
374.5 538.5 -0.84 0.25
375.5 393.5 -0.59 -1.19
375.5 394.5 -0.45 -0.84
375.5 396.5 -0.26 -0.69
375.5 398.5 -0.36 -0.66
375.5 416.5 -0.35 -0.63
375.5 430.5 -0.7 -0.18
375.5 433.5 -0.7 -0.19
375.5 522.5 -0.5 -0.61
376.5 232.5 0.07 -1.01
376.5 393.5 -0.32 -0.97
376.5 396.5 -0.2 -0.7
376.5 412.5 -0.36 -0.87
376.5 414.5 -0.32 -0.69
376.5 472.5 -0.64 0.38
376.5 474.5 -0.4 0.89
376.5 522.5 -0.45 -0.6
376.5 539.5 -0.54 0.52
377.5 278.5 0.91 0.26
377.5 392.5 -0.21 -1.07
377.5 394.5 -0.21 -0.68
378.5 274.5 0.8 -0.22
378.5 275.5 0.89 -0.19
378.5 277.5 0.83 0.19
378.5 393.5 -0.11 -0.85
378.5 453.5 -0.57 0.41
378.5 474.5 -0.32 0.63
378.5 475.5 -0.36 0.82
379.5 277.5 1.14 0.12
379.5 392.5 -0.03 -0.86
379.5 598.5 -0.46 -0.65
380.5 179.5 0.08 0.91
380.5 180.5 -0.01 1.22
380.5 275.5 1.26 -0.19
380.5 276.5 1.26 0.04
380.5 393.5 0.13 -0.73
380.5 475.5 -0.07 0.74
380.5 607.5 -0.77 0.35
381.5 392.5 0.29 -0.94
381.5 394.5 0.26 -0.78
381.5 491.5 0.73 0.21
381.5 598.5 -0.37 -0.63
381.5 611.5 -0.69 0.5
382.5 179.5 0.32 0.95
382.5 180.5 0.38 1.3
382.5 394.5 0.48 -0.75
382.5 396.5 0.45 -0.54
382.5 398.5 0.44 -0.78
382.5 400.5 0.35 -0.69
382.5 530.5 -0.71 0.09
382.5 612.5 -0.59 0.62
383.5 401.5 0.54 -0.57
383.5 402.5 0.52 -0.54
383.5 407.5 0.39 -0.62
383.5 489.5 0.78 -0.05
383.5 594.5 -0.32 -0.74
384.5 408.5 0.63 -0.56
384.5 411.5 0.35 -0.67
384.5 473.5 0.05 0.73
385.5 472.5 0.05 0.78
386.5 614.5 0.02 0.7
387.5 544.5 0.17 0.8
388.5 487.5 -0.19 0.75
389.5 488.5 -0.25 0.77
389.5 489.5 -0.29 0.85
389.5 614.5 0.36 0.63
390.5 488.5 -0.09 0.71
390.5 489.5 -0.1 0.79
390.5 491.5 -0.17 1.03
391.5 492.5 -0.14 1.04
391.5 612.5 0.7 0.3
392.5 491.5 0.05 0.74
393.5 492.5 0.18 1.22
394.5 475.5 0.52 0.5
394.5 490.5 0.18 0.68
394.5 491.5 0.16 0.78
395.5 469.5 0.76 -0.26
395.5 473.5 0.82 0.69
395.5 478.5 0.73 0.26
395.5 486.5 0.43 0.6
395.5 489.5 0.33 0.63
395.5 490.5 0.3 0.75
395.5 492.5 0.37 1.17
396.5 470.5 0.71 -0.03
396.5 487.5 0.61 0.53
396.5 489.5 0.52 0.62
396.5 491.5 0.47 0.9
398.5 542.5 0.47 0.65
399.5 541.5 0.43 0.58
402.5 533.5 0.36 0.67
404.5 529.5 0.75 -0.13
405.5 119.5 -1.84 -12.22
406.5 119.5 -1.75 -12.2
408.5 595.5 0.14 -0.74
412.5 600.5 0.74 0.12
413.5 300.5 -1.8 3.41
414.5 299.5 -1.15 2.97
414.5 300.5 -0.68 3.48
415.5 594.5 0.02 -0.84
416.5 299.5 -0.67 3.07
416.5 301.5 -0.67 3.71
416.5 595.5 0.15 -0.7
417.5 302.5 -0.49 3.92
417.5 594.5 0.07 -1.01
417.5 600.5 -0.42 -0.81
417.5 602.5 -0.48 -0.68
417.5 604.5 -0.6 -0.53
417.5 605.5 -0.63 -0.55
418.5 299.5 -0.68 3.22
418.5 300.5 -0.38 3.53
418.5 302.5 -0.33 3.92
418.5 595.5 0.27 -0.68
418.5 602.5 -0.28 -0.7
418.5 607.5 -0.49 -0.55
418.5 609.5 -0.61 -0.55
419.5 301.5 -0.21 3.7
419.5 382.5 -0.2 4.76
419.5 383.5 -0.22 5.09
419.5 385.5 -0.36 5.75
419.5 594.5 0.3 -0.98
419.5 600.5 -0.15 -0.82
420.5 299.5 -0.21 3.26
420.5 300.5 -0.09 3.43
420.5 302.5 0.02 3.9
420.5 383.5 -0.09 4.96
420.5 385.5 -0.17 5.61
420.5 595.5 0.55 -0.79
420.5 596.5 0.42 -0.58
420.5 602.5 -0.07 -0.72
421.5 301.5 -0.11 3.75
421.5 382.5 0.04 4.74
421.5 384.5 0.09 5.4
421.5 596.5 0.72 -0.55
422.5 298.5 -0.01 3.24
422.5 299.5 0.08 3.44
422.5 383.5 0.27 5.08
422.5 385.5 0.03 5.7
422.5 598.5 0.78 -0.27
422.5 599.5 0.8 -0.23
422.5 602.5 0.33 -0.65
422.5 603.5 0.14 -0.79
423.5 298.5 0.37 2.78
423.5 300.5 0.45 3.67
423.5 382.5 0.51 4.82
423.5 384.5 0.41 5.42
423.5 386.5 -0.02 6.43
424.5 382.5 0.61 4.83
424.5 385.5 0.83 5.66
424.5 611.5 0.19 -0.68
425.5 381.5 0.73 4.78
425.5 383.5 0.81 5.29
441.5 424.5 -0.18 -0.89
442.5 75.5 -1.03 -5.08
442.5 76.5 -1.22 -4.66
443.5 75.5 -1.07 -4.84
444.5 76.5 -0.87 -4.53
444.5 423.5 -0.12 -0.75
445.5 75.5 0.17 -5.02
446.5 75.5 0.37 -4.9
446.5 458.5 -0.03 0.88
447.5 423.5 0 -0.85
447.5 457.5 -0.02 0.76
448.5 76.5 0.89 -4.17
448.5 159.5 -0.58 -5.21
448.5 161.5 -0.65 -4.76
448.5 457.5 -0.03 0.89
449.5 158.5 -0.48 -5.41
449.5 160.5 -0.51 -5.14
449.5 422.5 -0.01 -0.83
450.5 157.5 -0.48 -5.59
450.5 159.5 -0.48 -5.25
450.5 161.5 -0.42 -4.86
450.5 422.5 0.07 -0.72
450.5 457.5 0.02 0.7
451.5 158.5 -0.33 -5.41
451.5 160.5 -0.35 -5.03
451.5 346.5 0.8 -0.63
451.5 347.5 0.85 -0.44
452.5 157.5 -0.25 -5.55
452.5 159.5 -0.29 -5.22
452.5 161.5 -0.16 -4.93
452.5 345.5 0.94 -0.76
452.5 346.5 0.97 -0.61
452.5 348.5 1.01 -0.3
452.5 422.5 0.33 -0.78
452.5 457.5 0.19 0.82
453.5 158.5 -0.21 -5.38
453.5 160.5 -0.21 -5.04
453.5 344.5 1 -0.94
453.5 347.5 1.08 -0.45
453.5 349.5 1.02 -0.07
454.5 157.5 -0.18 -5.5
454.5 159.5 -0.08 -5.21
454.5 161.5 -0.07 -4.89
454.5 345.5 1.2 -0.76
454.5 348.5 1.17 -0.34
454.5 429.5 0.69 -0.25
454.5 430.5 0.64 -0.3
454.5 456.5 0.39 0.99
454.5 745.5 -0.12 0.7
455.5 158.5 -0.06 -5.35
455.5 160.5 -0.12 -5.04
455.5 344.5 1.45 -0.98
455.5 346.5 1.25 -0.6
455.5 349.5 1.31 -0.18
456.5 157.5 -0.04 -5.48
456.5 159.5 -0.02 -5.22
456.5 161.5 0.12 -4.83
456.5 345.5 1.45 -0.78
456.5 347.5 1.35 -0.51
456.5 445.5 0.74 0.04
456.5 456.5 0.46 0.74
457.5 158.5 0.12 -5.37
457.5 160.5 0.03 -5.05
457.5 346.5 1.57 -0.61
457.5 348.5 1.54 -0.26
458.5 157.5 0.11 -5.46
458.5 161.5 0.05 -4.82
458.5 756.5 -0.02 0.7
459.5 158.5 0.11 -5.36
459.5 159.5 0.29 -5.26
459.5 752.5 0.35 0.61
460.5 160.5 0.24 -4.96
460.5 325.5 1.17 -0.96
460.5 327.5 1.22 -0.72
460.5 329.5 1.08 -0.48
460.5 756.5 0.3 0.68
460.5 757.5 0.3 0.67
461.5 158.5 0.37 -5.37
461.5 159.5 0.02 -5.12
461.5 161.5 0.34 -4.88
461.5 326.5 1.34 -0.81
461.5 328.5 1.34 -0.61
461.5 331.5 1.25 -0.19
462.5 160.5 0.21 -5.07
462.5 324.5 1.43 -1.14
462.5 325.5 1.48 -0.94
462.5 327.5 1.4 -0.71
462.5 329.5 1.34 -0.52
462.5 331.5 1.38 -0.17
463.5 158.5 0.35 -5.41
463.5 266.5 -1.53 0.32
463.5 268.5 -1.55 0.65
463.5 324.5 1.64 -1.08
463.5 328.5 1.54 -0.6
463.5 330.5 1.49 -0.39
464.5 159.5 0.78 -5.17
464.5 160.5 0.73 -5.09
464.5 267.5 -1.4 0.43
464.5 269.5 -1.42 0.82
464.5 325.5 1.73 -0.85
464.5 326.5 1.71 -0.84
464.5 329.5 1.65 -0.49
464.5 331.5 1.66 -0.23
465.5 266.5 -1.11 0.31
465.5 268.5 -1.21 0.61
465.5 270.5 -1.16 1.13
465.5 327.5 1.9 -0.8
465.5 330.5 1.78 -0.32
466.5 267.5 -1.14 0.39
466.5 269.5 -1.07 0.68
466.5 328.5 2.07 -0.6
466.5 329.5 2.09 -0.61
467.5 266.5 -0.99 0.17
467.5 268.5 -0.89 0.65
467.5 270.5 -0.97 0.91
468.5 267.5 -0.68 0.37
468.5 269.5 -0.84 0.7
469.5 268.5 -0.22 0.69
469.5 808.5 -0.02 0.83
470.5 810.5 -0.07 0.81
471.5 809.5 0.14 0.8
471.5 810.5 0.1 0.9
471.5 816.5 -0.17 0.77
472.5 804.5 0.46 0.53
472.5 807.5 0.37 0.68
472.5 816.5 0.05 0.76
472.5 819.5 0.02 1
473.5 818.5 0.14 1
473.5 819.5 0.11 1.08
473.5 821.5 0.02 0.84
473.5 823.5 0.03 1.24
474.5 815.5 0.53 0.61
474.5 817.5 0.46 0.89
474.5 818.5 0.39 0.93
474.5 821.5 0.15 0.79
474.5 824.5 0.12 1.17
475.5 820.5 0.45 0.64
475.5 822.5 0.39 0.83
475.5 824.5 0.27 1.15
476.5 841.5 -0.07 0.72
477.5 213.5 -0.99 -0.11
477.5 214.5 -0.74 0.14
478.5 193.5 -0.93 1.03
478.5 216.5 -0.48 0.51
479.5 193.5 -0.53 1.07
479.5 194.5 -0.57 1.25
486.5 321.5 -0.98 -0.55
487.5 320.5 -0.7 -0.68
487.5 321.5 -0.53 -0.49
487.5 323.5 -0.75 -0.22
489.5 320.5 -0.26 -0.81
492.5 339.5 0.11 -0.71
499.5 771.5 1.03 6.78
501.5 365.5 -1.72 -0.45
501.5 367.5 -1.66 -0.16
501.5 369.5 -1.73 0.09
501.5 770.5 1.28 6.74
501.5 771.5 1.32 6.86
502.5 366.5 -1.54 -0.26
502.5 368.5 -1.57 -0.1
502.5 370.5 -1.62 0.26
503.5 364.5 -1.5 -0.56
503.5 365.5 -1.46 -0.38
503.5 367.5 -1.45 -0.2
503.5 369.5 -1.44 0
503.5 770.5 1.65 6.66
503.5 771.5 1.63 6.96
504.5 350.5 0.34 0.63
504.5 366.5 -1.32 -0.3
504.5 368.5 -1.32 -0.1
504.5 370.5 -1.29 0.22
505.5 364.5 -1.26 -0.61
505.5 367.5 -1.21 -0.23
505.5 369.5 -1.24 0
505.5 769.5 1.83 6.42
505.5 770.5 1.8 6.82
506.5 365.5 -0.95 -0.5
506.5 368.5 -1.16 -0.12
506.5 370.5 -1.11 0.13
507.5 366.5 -1.02 -0.38
507.5 367.5 -0.97 -0.21
507.5 369.5 -0.87 0.08
507.5 769.5 1.98 6.6
507.5 770.5 1.79 6.96
509.5 338.5 0.59 -0.39
511.5 340.5 0.57 -0.45
513.5 342.5 0.79 -0.14
516.5 216.5 0.6 0.45
516.5 218.5 0.73 0.88
516.5 351.5 0.36 0.64
517.5 218.5 0.93 0.89
518.5 216.5 1.07 0.53
518.5 217.5 1.09 0.65
518.5 219.5 0.73 1.16
518.5 349.5 0.92 0.39
518.5 351.5 0.6 0.57
519.5 218.5 1.19 0.85
520.5 217.5 1.41 0.65
520.5 219.5 1.33 1.09
536.5 204.5 1.18 0.46
536.5 205.5 1.13 0.65
537.5 205.5 1.2 0.72
540.5 198.5 -1.34 -0.17
540.5 199.5 -1.23 -0.06
541.5 197.5 -0.74 -0.52
541.5 199.5 -1.01 0
542.5 198.5 -0.78 -0.13
542.5 200.5 -0.73 0.05
550.5 404.5 0.02 -0.72
555.5 419.5 -0.11 -0.74
557.5 418.5 0.27 -0.67
557.5 419.5 0.16 -0.78
558.5 456.5 -0.27 0.74
559.5 379.5 -0.51 -0.69
560.5 429.5 0.56 -0.43
560.5 461.5 0.03 0.77
561.5 375.5 -0.06 -0.79
561.5 451.5 0.42 0.57
562.5 375.5 0.12 -0.87
562.5 376.5 0.15 -0.74
562.5 402.5 -0.1 0.75
562.5 403.5 -0.05 0.9
563.5 403.5 0.02 0.88
564.5 402.5 0.26 0.69
588.5 389.5 0.1 0.8
598.5 342.5 -0.72 -0.47
601.5 340.5 -0.07 -0.77
613.5 349.5 0.58 -0.48
615.5 350.5 0.8 -0.2
615.5 352.5 0.66 0.24
617.5 322.5 -1.61 -0.53
618.5 84.5 0.62 -0.39
618.5 321.5 -1.44 -1.31
618.5 324.5 -1.39 0.12
619.5 84.5 0.93 -0.5
619.5 322.5 -1.07 -0.65
619.5 324.5 -1.12 0.08
620.5 321.5 -0.82 -1.39
620.5 323.5 -0.87 -0.63
621.5 262.5 -0.33 -1.39
621.5 263.5 -0.4 -1.13
621.5 322.5 0.09 -1
622.5 484.5 0.23 0.7
623.5 262.5 -0.13 -1.41
623.5 263.5 0 -1.22
623.5 376.5 0.12 0.75
626.5 479.5 0.72 -0.09
626.5 547.5 -0.73 -0.72
626.5 549.5 -0.59 -0.41
627.5 546.5 -0.51 -0.69
632.5 555.5 0.37 -0.7
644.5 639.5 -0.1 0.7
644.5 641.5 -0.19 0.9
645.5 638.5 0.07 0.71
645.5 640.5 0 0.76
645.5 642.5 0 1.15
646.5 637.5 0.26 0.69
646.5 643.5 0.14 1.09
647.5 640.5 0.31 0.69
647.5 641.5 0.3 0.88
648.5 637.5 0.66 0.55
648.5 639.5 0.55 0.56
648.5 640.5 0.52 0.63
648.5 642.5 0.4 0.74
657.5 689.5 0.69 0.73
657.5 700.5 0.18 0.74
657.5 703.5 0.02 0.71
657.5 705.5 0.03 0.95
657.5 707.5 0.07 1.5
658.5 700.5 0.44 0.71
658.5 704.5 0.24 0.77
658.5 705.5 0.25 0.8
659.5 718.5 -0.01 0.76
660.5 718.5 0.21 0.84
662.5 548.5 -0.2 0.7
663.5 550.5 0.15 0.72
671.5 534.5 0.53 -0.5
679.5 160.5 0.02 0.76
681.5 187.5 -0.54 0.54
685.5 278.5 -0.52 0.66
689.5 529.5 0.62 -0.55
689.5 533.5 0.73 0.08
690.5 530.5 0.75 -0.33
690.5 532.5 0.89 -0.04
692.5 139.5 -0.13 -1.04
692.5 140.5 0.1 -1.01
692.5 148.5 -0.6 -0.52
693.5 139.5 0.04 -1.12
694.5 138.5 0.03 -1.36
694.5 140.5 0.1 -0.93
694.5 148.5 0.79 -0.93
695.5 139.5 -0.07 -0.97
697.5 261.5 -0.48 0.72
698.5 263.5 0.03 1.29
699.5 261.5 0.23 0.84
700.5 262.5 0.42 1.16
700.5 263.5 0.36 1.29
707.5 181.5 0.67 -0.36
708.5 186.5 0.54 0.6
722.5 242.5 0.09 0.86
722.5 361.5 -0.42 -0.85
722.5 363.5 -0.42 -0.64
723.5 360.5 -0.14 -0.91
724.5 360.5 0.03 -0.88
724.5 402.5 -0.15 0.71
724.5 438.5 -0.68 -0.18
725.5 361.5 0.27 -0.68
725.5 403.5 0.02 0.9
726.5 424.5 -0.12 -0.72
728.5 444.5 0.2 0.97
731.5 443.5 0.62 0.38
731.5 482.5 0.59 0.48
733.5 501.5 -0.07 -0.98
733.5 502.5 -0.15 -0.75
733.5 505.5 -0.42 -0.57
733.5 507.5 -0.54 -0.77
733.5 509.5 -0.55 -0.77
734.5 503.5 -0.15 -0.86
734.5 504.5 -0.24 -0.85
735.5 504.5 0.03 -0.95
736.5 505.5 0.13 -0.73
745.5 545.5 0 0.82
750.5 554.5 0.16 0.69
751.5 553.5 0.37 0.71


==> img/scenario8/arrows_16844.csv <==
x y u v
328.5 340.5 -0.76 -0.14
357.5 335.5 -0.94 -0.49
357.5 337.5 -0.79 -0.13
357.5 339.5 -1.04 -0.16
357.5 340.5 -1.12 0.09
358.5 335.5 -0.59 -0.44
358.5 337.5 -0.7 -0.19
358.5 338.5 -0.87 -0.11
358.5 341.5 -0.95 0.28
359.5 339.5 -0.75 0
360.5 341.5 -0.74 0.17
360.5 342.5 -0.89 0.36
361.5 342.5 -0.98 0.24
362.5 338.5 -0.69 -0.28
362.5 341.5 -0.77 0.15
362.5 343.5 -0.68 0.41
363.5 338.5 -0.85 -0.23
364.5 341.5 -0.68 0.19
364.5 343.5 -0.47 0.73
367.5 270.5 0.75 -0.13
367.5 338.5 -0.72 -0.21
367.5 343.5 -0.65 0.49
368.5 337.5 -0.66 -0.35
369.5 325.5 -0.29 -0.8
375.5 350.5 -0.76 0.18
380.5 334.5 0.02 -0.7
384.5 398.5 -0.69 -0.34
385.5 397.5 -0.61 -0.36
385.5 517.5 -0.76 -0.01
387.5 309.5 -0.67 -0.22
387.5 519.5 -0.69 0.45
388.5 306.5 -0.66 -0.28
388.5 518.5 -0.71 0.2
392.5 540.5 -0.8 0
394.5 397.5 0.13 -0.7
396.5 425.5 -0.71 -0.52
396.5 428.5 -0.72 -0.36
396.5 432.5 -0.87 -0.1
396.5 565.5 -0.75 0.04
397.5 401.5 0.71 -0.14
397.5 424.5 -0.57 -0.5
397.5 437.5 -0.8 0.21
397.5 438.5 -0.59 0.39
397.5 479.5 -0.71 -0.2
397.5 481.5 -0.76 -0.08
397.5 482.5 -0.72 -0.13
397.5 486.5 -0.79 0.24
397.5 543.5 -0.4 0.7
398.5 421.5 -0.53 -1.3
398.5 423.5 -0.43 -0.66
398.5 451.5 -0.52 -0.83
398.5 452.5 -0.44 -0.72
398.5 454.5 -0.59 -0.39
398.5 456.5 -0.6 -0.43
398.5 468.5 -0.67 0.3
398.5 475.5 -0.52 -0.51
398.5 492.5 -0.59 0.49
398.5 502.5 -0.69 -0.26
398.5 503.5 -0.75 -0.34
398.5 505.5 -0.76 0.03
398.5 512.5 -0.77 -0.09
399.5 422.5 -0.32 -0.78
399.5 450.5 -0.5 -1.04
399.5 470.5 -0.54 0.61
399.5 543.5 -0.08 0.82
400.5 421.5 -0.34 -0.79
400.5 451.5 -0.35 -0.75
400.5 452.5 -0.29 -0.64
400.5 501.5 -0.4 -0.73
401.5 413.5 -0.37 -1.14
401.5 415.5 -0.42 -0.75
401.5 417.5 -0.46 -0.6
401.5 422.5 -0.34 -0.71
401.5 450.5 -0.31 -0.82
401.5 451.5 -0.23 -0.74
401.5 500.5 -0.45 -0.54
402.5 413.5 -0.21 -1.21
402.5 540.5 -0.19 0.74
402.5 541.5 -0.16 0.73
402.5 567.5 -0.23 0.79
403.5 414.5 -0.1 -0.72
404.5 412.5 -0.02 -1.28
404.5 413.5 -0.04 -1.03
404.5 573.5 -0.29 0.68
404.5 575.5 -0.36 0.74
405.5 412.5 0.18 -1.1
405.5 415.5 0.08 -0.72
405.5 576.5 -0.28 0.99
405.5 619.5 -0.32 0.68
405.5 623.5 -0.34 0.63
405.5 628.5 -0.2 0.94
406.5 413.5 0.3 -0.79
406.5 414.5 0.24 -0.86
406.5 416.5 0.15 -0.84
406.5 577.5 -0.03 0.85
406.5 629.5 -0.11 1.11
407.5 415.5 0.56 -1.17
407.5 417.5 0.27 -0.83
407.5 468.5 0.23 -0.79
407.5 573.5 0.06 0.7
407.5 575.5 0.1 0.8
407.5 576.5 0.1 0.77
407.5 585.5 0.32 0.75
407.5 624.5 0.07 0.71
407.5 628.5 0.02 0.87
407.5 662.5 -0.17 0.83
407.5 663.5 -0.05 1.07
408.5 417.5 0.38 -1.01
408.5 419.5 0.31 -0.64
408.5 469.5 0.26 -0.77
408.5 571.5 0.14 0.75
408.5 573.5 0.22 0.75
408.5 575.5 0.21 0.9
408.5 577.5 0.27 0.96
408.5 629.5 0.27 1
408.5 661.5 0.05 0.78
408.5 664.5 0.05 1.09
409.5 419.5 0.63 -0.69
409.5 421.5 0.54 -0.55
409.5 469.5 0.38 -0.8
409.5 518.5 0.28 0.69
409.5 576.5 0.41 1.15
409.5 577.5 0.46 1.21
409.5 624.5 0.35 0.71
409.5 661.5 0.28 0.75
409.5 663.5 0.2 1.12
410.5 452.5 0.42 -0.57
410.5 517.5 0.59 0.73
410.5 571.5 0.49 0.54
410.5 572.5 0.48 0.73
410.5 574.5 0.48 0.87
410.5 575.5 0.48 0.98
410.5 782.5 -0.72 -0.02
411.5 310.5 0.68 -0.21
411.5 311.5 0.76 -0.04
411.5 427.5 0.56 -0.66
411.5 471.5 0.46 -0.54
411.5 482.5 0.37 0.87
411.5 560.5 0.79 -0.02
411.5 782.5 -0.77 -0.15
412.5 344.5 0.42 0.63
413.5 337.5 0.74 -0.24
415.5 437.5 -0.3 0.67
416.5 781.5 -0.66 -0.27
417.5 422.5 -0.34 -0.73
417.5 423.5 -0.31 -0.65
417.5 741.5 -0.81 -0.19
417.5 742.5 -0.73 -0.03
418.5 337.5 0.58 -0.46
419.5 421.5 -0.25 -0.74
419.5 422.5 -0.24 -0.85
419.5 450.5 -0.59 -0.44
419.5 456.5 -0.42 0.61
420.5 299.5 -0.71 0.29
420.5 415.5 -0.27 -0.71
420.5 416.5 -0.33 -0.65
420.5 418.5 -0.39 -0.75
420.5 421.5 -0.22 -0.74
420.5 447.5 -0.49 -0.62
420.5 511.5 -0.38 0.65
420.5 540.5 -0.34 0.63
420.5 541.5 -0.37 0.69
420.5 561.5 -0.59 -0.4
421.5 339.5 0.83 -0.17
421.5 413.5 -0.17 -1.14
421.5 414.5 -0.21 -0.81
421.5 416.5 -0.21 -0.72
421.5 446.5 -0.29 -0.7
421.5 470.5 -0.28 -0.72
421.5 512.5 -0.48 0.68
421.5 541.5 -0.28 0.74
421.5 542.5 -0.5 0.79
421.5 570.5 -0.38 0.61
421.5 600.5 -0.35 0.61
422.5 414.5 -0.12 -0.78
422.5 542.5 -0.35 0.62
422.5 543.5 -0.34 0.71
422.5 571.5 -0.26 0.67
423.5 321.5 -0.51 -0.54
423.5 352.5 -0.17 0.79
423.5 413.5 0 -0.9
423.5 545.5 -0.23 0.69
423.5 546.5 -0.25 0.71
423.5 571.5 -0.22 0.92
423.5 572.5 -0.27 0.78
424.5 550.5 -0.2 0.74
424.5 573.5 -0.19 0.68
424.5 575.5 -0.24 0.67
424.5 577.5 -0.18 1.03
424.5 602.5 -0.19 0.7
425.5 413.5 0.25 -1
425.5 446.5 0.27 -0.85
425.5 447.5 0.23 -0.7
425.5 573.5 -0.04 0.74
425.5 576.5 -0.06 1
425.5 605.5 0 1.02
425.5 606.5 -0.05 0.95
425.5 634.5 -0.15 1
426.5 344.5 0.38 0.65
426.5 415.5 0.36 -0.78
426.5 419.5 0.49 -0.55
426.5 420.5 0.53 -0.52
426.5 424.5 0.6 -0.39
426.5 575.5 0.13 0.73
426.5 577.5 0.12 0.85
426.5 605.5 0.11 1.12
427.5 267.5 -0.27 -0.66
427.5 287.5 -0.2 -0.77
427.5 343.5 0.68 0.4
427.5 344.5 0.68 0.62
427.5 520.5 0.37 0.65
427.5 570.5 0.35 0.62
428.5 266.5 -0.28 -0.65
428.5 341.5 0.67 0.27
428.5 342.5 0.65 0.33
429.5 339.5 0.86 0.07
430.5 292.5 0.08 -0.7
431.5 309.5 0.65 -0.55
431.5 454.5 -0.5 -1.45
431.5 455.5 -0.6 -1.33
431.5 780.5 0.66 -0.42
431.5 782.5 0.7 0.04
432.5 453.5 -0.52 -1.39
432.5 455.5 -0.49 -1.31
432.5 457.5 -0.63 -1.06
432.5 781.5 0.92 -0.17
432.5 782.5 0.74 0
433.5 451.5 -0.48 -1.74
433.5 452.5 -0.47 -1.55
433.5 454.5 -0.42 -1.3
433.5 456.5 -0.48 -1.09
433.5 458.5 -0.58 -0.66
434.5 261.5 -0.18 1.1
434.5 262.5 -0.2 1.25
434.5 453.5 -0.36 -1.44
434.5 455.5 -0.31 -1.19
434.5 457.5 -0.35 -1.06
435.5 260.5 -0.02 0.78
435.5 261.5 -0.06 1.05
435.5 263.5 -0.01 1.4
435.5 451.5 -0.32 -1.64
435.5 452.5 -0.21 -1.46
435.5 454.5 -0.32 -1.32
435.5 456.5 -0.27 -1.19
435.5 458.5 -0.29 -0.77
436.5 260.5 0.07 0.92
436.5 450.5 -0.41 -1.84
436.5 453.5 -0.22 -1.35
436.5 455.5 -0.22 -1.23
436.5 457.5 -0.15 -1.07
437.5 261.5 0.26 0.98
437.5 262.5 0.26 1.25
437.5 450.5 -0.25 -1.79
437.5 451.5 -0.15 -1.62
437.5 454.5 -0.15 -1.28
437.5 456.5 -0.28 -1.05
438.5 281.5 -0.33 1.32
438.5 283.5 -0.24 1.54
438.5 449.5 -0.24 -1.86
438.5 452.5 -0.19 -1.46
438.5 455.5 -0.19 -1.09
438.5 457.5 -0.5 -0.5
439.5 280.5 -0.07 1.11
439.5 281.5 -0.16 1.37
439.5 284.5 -0.02 1.97
439.5 450.5 -0.15 -1.55
439.5 453.5 -0.12 -1.31
439.5 456.5 -0.16 -0.85
440.5 282.5 0 1.39
440.5 284.5 -0.09 1.8
440.5 449.5 0.05 -1.7
440.5 451.5 -0.05 -1.47
440.5 454.5 -0.22 -0.99
441.5 280.5 0.17 1.16
441.5 283.5 0.14 1.67
441.5 450.5 0.1 -1.55
441.5 452.5 -0.1 -1.19
441.5 455.5 -0.16 -0.73
442.5 281.5 0.29 1.42
442.5 282.5 0.38 1.56
442.5 449.5 -0.39 -0.8
442.5 451.5 -0.16 -1
442.5 453.5 -0.16 -0.78
443.5 450.5 -0.13 -0.7
443.5 452.5 -0.21 -0.72
446.5 443.5 -0.13 -0.86
447.5 444.5 -0.12 -0.69
448.5 443.5 -0.03 -0.87
448.5 477.5 -0.3 0.73
450.5 443.5 0.09 -0.87
450.5 477.5 -0.02 0.85
452.5 443.5 0.18 -0.89
452.5 477.5 0.09 0.88
452.5 602.5 0.13 -1.49
452.5 604.5 0 -1.34
453.5 601.5 0.3 -1.75
453.5 603.5 0.36 -1.36
453.5 606.5 0.05 -1.08
454.5 443.5 0.29 -0.86
454.5 477.5 0.19 0.68
454.5 604.5 0.4 -1.27
454.5 607.5 0.08 -0.86
455.5 602.5 0.55 -1.55
455.5 603.5 0.54 -1.42
455.5 605.5 0.48 -1.17
455.5 608.5 0.41 -0.78
456.5 477.5 0.39 0.75
456.5 604.5 0.62 -1.27
456.5 606.5 0.49 -1.08
456.5 609.5 0.4 -0.73
457.5 464.5 0.7 0.03
457.5 471.5 0.63 0.37
457.5 474.5 0.59 0.43
457.5 476.5 0.6 0.44
457.5 602.5 0.93 -1.49
457.5 603.5 0.83 -1.49
457.5 607.5 0.58 -0.94
457.5 609.5 0.55 -0.81
458.5 604.5 0.96 -1.41
458.5 605.5 0.86 -1.26
458.5 608.5 0.67 -0.95
458.5 610.5 0.76 -0.41
459.5 606.5 0.89 -1.34
459.5 607.5 0.83 -1.1
459.5 609.5 0.9 -0.78
463.5 557.5 -0.24 0.68
463.5 558.5 -0.19 0.85
463.5 572.5 -0.12 0.81
464.5 557.5 -0.03 0.71
464.5 614.5 -0.26 0.76
464.5 615.5 -0.38 0.95
465.5 556.5 0.06 0.71
465.5 614.5 -0.17 0.72
465.5 616.5 -0.31 1.37
466.5 427.5 -0.55 2.82
466.5 433.5 -0.89 3.63
466.5 434.5 -0.77 3.88
466.5 436.5 -0.83 4.08
466.5 444.5 -0.32 3.75
466.5 445.5 -0.24 3.83
466.5 447.5 -0.33 4.07
466.5 448.5 -0.28 4.24
466.5 616.5 0.24 1.45
467.5 423.5 -0.19 1.05
467.5 432.5 -0.74 3.28
467.5 435.5 -0.48 3.91
467.5 437.5 -0.62 4.22
467.5 439.5 -0.97 4.29
467.5 441.5 -0.47 3.96
467.5 444.5 -0.13 3.7
467.5 445.5 -0.04 3.8
467.5 447.5 -0.19 4.16
467.5 614.5 0.09 0.73
467.5 691.5 -0.23 3.86
467.5 692.5 -0.1 4.07
468.5 424.5 0.06 1.53
468.5 431.5 -0.52 3.23
468.5 432.5 -0.52 3.27
468.5 434.5 -0.36 3.77
468.5 436.5 -0.33 3.99
468.5 438.5 -0.43 4.23
468.5 440.5 -0.34 4.1
468.5 443.5 -0.26 3.88
468.5 446.5 -0.01 4.4
468.5 615.5 0.18 0.99
468.5 690.5 0.16 3.44
468.5 691.5 0.06 3.74
469.5 433.5 -0.38 3.76
469.5 435.5 -0.2 3.84
469.5 437.5 -0.31 4.17
469.5 614.5 0.31 1
469.5 616.5 0.06 1.69
469.5 690.5 0.39 3.55
469.5 692.5 0.37 4.16
470.5 431.5 -0.3 3.21
470.5 434.5 -0.08 3.76
470.5 436.5 -0.13 4.07
470.5 439.5 -0.32 4.42
470.5 613.5 0.52 0.56
471.5 432.5 -0.13 3.4
471.5 435.5 -0.12 3.73
471.5 437.5 -0.19 4.02
471.5 439.5 -0.3 4.43
471.5 614.5 0.95 0.65
471.5 615.5 0.57 0.83
471.5 690.5 0.71 3.58
471.5 691.5 0.94 3.75
472.5 433.5 -0.1 3.53
472.5 436.5 -0.17 3.89
473.5 432.5 -0.1 3.66
473.5 434.5 -0.06 4
473.5 437.5 -0.12 4.22
473.5 439.5 -0.09 4.45
473.5 441.5 -0.17 4.79
474.5 432.5 0.06 3.81
474.5 435.5 0 4.16
474.5 438.5 -0.03 4.48
474.5 440.5 -0.07 4.54
475.5 428.5 0.15 3.47
475.5 430.5 0.12 3.94
475.5 431.5 0.13 3.99
475.5 433.5 0.1 4.04
475.5 434.5 0.07 4.24
475.5 436.5 0.14 4.24
475.5 439.5 0.01 4.49
475.5 441.5 0.02 4.68
476.5 427.5 0.28 3.23
476.5 428.5 0.25 3.51
476.5 430.5 0.33 3.97
476.5 432.5 0.26 4.05
476.5 435.5 0.22 4.17
476.5 437.5 0.13 4.33
476.5 440.5 0.16 4.62
477.5 427.5 0.41 3.13
477.5 429.5 0.46 3.78
477.5 431.5 0.38 4.14
477.5 433.5 0.42 4.04
477.5 436.5 0.34 4.38
477.5 438.5 0.3 4.52
477.5 441.5 0.5 4.62
478.5 430.5 0.72 3.96
478.5 432.5 0.7 4.05
478.5 434.5 0.6 4.16
478.5 435.5 0.48 4.29
478.5 437.5 0.59 4.33
478.5 439.5 0.67 4.59
485.5 379.5 -0.42 -5.11
485.5 381.5 -0.73 -5.01
485.5 383.5 -0.55 -4.78
486.5 242.5 -0.15 -3.9
486.5 244.5 -0.15 -3.81
486.5 246.5 -0.36 -3.67
486.5 248.5 -0.38 -3.42
486.5 250.5 -0.44 -2.91
486.5 297.5 -0.39 -4.14
486.5 298.5 -0.55 -3.64
486.5 302.5 -0.56 -3.89
486.5 304.5 -0.79 -3.5
486.5 380.5 -0.51 -5.18
486.5 385.5 -0.32 -4.46
486.5 395.5 -0.51 -4.55
487.5 243.5 -0.19 -3.81
487.5 244.5 -0.15 -3.77
487.5 246.5 -0.23 -3.75
487.5 248.5 -0.24 -3.58
487.5 251.5 -0.38 -2.91
487.5 302.5 -0.32 -3.87
487.5 305.5 -0.57 -3.32
487.5 394.5 -0.77 -4.38
488.5 245.5 0 -3.85
488.5 247.5 -0.07 -3.72
488.5 249.5 -0.13 -3.47
488.5 251.5 -0.17 -2.86
488.5 303.5 -0.28 -3.74
488.5 305.5 -0.26 -3.29
488.5 395.5 -0.31 -4.56
489.5 178.5 -0.27 -3.74
489.5 179.5 -0.32 -3.52
489.5 248.5 -0.07 -3.63
489.5 250.5 -0.06 -3.32
489.5 302.5 -0.12 -3.85
489.5 304.5 -0.2 -3.59
490.5 178.5 -0.14 -3.64
490.5 180.5 -0.09 -3.2
490.5 247.5 -0.11 -3.65
490.5 249.5 0.03 -3.44
490.5 251.5 -0.03 -2.98
490.5 303.5 -0.07 -3.65
490.5 305.5 -0.14 -3.49
491.5 180.5 0.01 -3.27
491.5 246.5 -0.12 -3.55
491.5 248.5 0.01 -3.58
491.5 250.5 0.02 -3.11
491.5 252.5 0.12 -2.83
491.5 302.5 0.04 -3.74
491.5 304.5 0.06 -3.54
491.5 307.5 -0.21 -2.8
492.5 178.5 0.08 -3.68
492.5 245.5 -0.09 -3.82
492.5 247.5 0.03 -3.5
492.5 249.5 0.09 -3.28
492.5 251.5 0.08 -3.1
492.5 302.5 0.16 -3.72
492.5 305.5 0.06 -3.44
493.5 179.5 0.07 -3.48
493.5 180.5 0.24 -3.29
493.5 245.5 0.04 -3.84
493.5 246.5 0.03 -3.72
493.5 303.5 0.3 -3.62
493.5 306.5 0.19 -3.31
494.5 247.5 0.21 -3.5
494.5 251.5 0.34 -3.22
494.5 304.5 0.47 -3.44
494.5 305.5 0.44 -3.48
494.5 404.5 -0.05 -4.33
495.5 245.5 0.4 -3.99
495.5 248.5 0.31 -3.29
495.5 250.5 0.63 -3.49
495.5 252.5 0.54 -2.99
496.5 246.5 0.6 -3.69
496.5 247.5 0.32 -3.57
496.5 251.5 0.62 -3.11
501.5 542.5 -1.26 -4.78
501.5 545.5 -1.24 -3.87
502.5 536.5 -0.76 -6.17
502.5 538.5 -0.7 -5.5
502.5 541.5 -0.76 -4.97
502.5 542.5 -0.71 -5.14
502.5 544.5 -0.84 -4.12
503.5 535.5 -0.43 -6.26
503.5 536.5 -0.37 -6.14
503.5 538.5 -0.46 -5.8
503.5 541.5 -0.35 -5.19
504.5 534.5 -0.24 -6.38
504.5 535.5 -0.25 -6.19
504.5 537.5 -0.22 -5.88
505.5 533.5 -0.13 -6.61
505.5 534.5 -0.09 -6.29
505.5 536.5 -0.06 -6.05
505.5 538.5 -0.12 -5.7
506.5 198.5 -0.02 -1.01
506.5 202.5 -0.07 -0.83
506.5 246.5 -0.09 -0.82
506.5 248.5 -0.02 -0.74
506.5 346.5 -0.83 0.38
506.5 535.5 0.03 -6.14
506.5 537.5 0.07 -5.8
507.5 248.5 0.3 -0.75
507.5 533.5 0.06 -6.4
507.5 534.5 0.13 -6.26
507.5 536.5 0.18 -5.91
508.5 535.5 0.38 -6.04
508.5 537.5 0.43 -5.1
509.5 533.5 0.4 -6.37
509.5 534.5 0.48 -6.23
509.5 536.5 0.52 -5.56
510.5 384.5 -0.75 -0.13
513.5 354.5 -0.51 -1.47
513.5 356.5 -0.28 -1.36
513.5 357.5 -0.31 -1.15
513.5 504.5 0.86 -0.42
513.5 505.5 0.83 -0.3
513.5 507.5 1.03 -0.1
514.5 354.5 -0.43 -1.29
514.5 356.5 -0.28 -1.3
514.5 358.5 -0.33 -0.78
514.5 503.5 1 -0.57
514.5 505.5 1.11 -0.27
514.5 508.5 1.09 0.03
515.5 352.5 -0.29 -0.87
515.5 355.5 -0.16 -1.13
515.5 357.5 -0.01 -1.04
515.5 504.5 1.28 -0.41
515.5 506.5 1.19 -0.22
515.5 508.5 1.23 0.03
516.5 352.5 -0.17 -1.03
516.5 356.5 -0.04 -0.73
516.5 503.5 1.3 -0.53
516.5 505.5 1.29 -0.3
516.5 507.5 1.4 -0.1
517.5 504.5 1.44 -0.4
517.5 506.5 1.41 -0.05
517.5 508.5 1.44 0.14
518.5 352.5 0.25 -1.06
518.5 353.5 0.11 -0.72
518.5 376.5 -0.75 -0.41
518.5 503.5 1.6 -0.58
518.5 505.5 1.5 -0.34
518.5 507.5 1.55 0.02
520.5 394.5 -0.67 0.28
520.5 396.5 -0.75 0.43
521.5 397.5 -0.5 0.61
522.5 398.5 -0.53 0.69
523.5 235.5 -0.06 -0.91
523.5 239.5 -0.02 -0.74
523.5 259.5 -0.06 0.81
524.5 234.5 0.07 -0.98
524.5 239.5 0.28 -0.74
524.5 400.5 -0.18 0.78
525.5 234.5 0.32 -0.71
525.5 235.5 0.3 -1.23
525.5 237.5 0.41 -0.85
525.5 401.5 0.13 1.11
527.5 221.5 0.68 0.2
527.5 429.5 -0.68 -0.86
527.5 430.5 -0.66 -0.56
528.5 429.5 -0.36 -0.85
529.5 430.5 -0.29 -0.74
530.5 303.5 0.01 -0.91
530.5 397.5 0.11 0.89
530.5 484.5 -0.63 0.53
531.5 304.5 0.33 -0.82
531.5 397.5 0.2 0.86
532.5 525.5 -0.15 -0.8
533.5 524.5 0.1 -1.22
533.5 525.5 0.1 -0.91
533.5 530.5 -0.06 -0.74
535.5 258.5 0.66 0.26
536.5 343.5 0.14 -0.69
537.5 395.5 0.45 0.63
538.5 513.5 0.59 0.48
539.5 428.5 0.66 -0.48
539.5 451.5 0.38 0.71
539.5 471.5 0.38 -0.74
540.5 343.5 0.44 -0.61
540.5 394.5 0.67 0.37
540.5 447.5 0.46 0.57
540.5 449.5 0.4 0.69
541.5 438.5 0.81 -0.14
541.5 439.5 0.87 -0.02
543.5 368.5 0.72 -0.1
544.5 343.5 0.38 -0.64
545.5 351.5 0.62 0.49
546.5 343.5 0.55 -0.53
546.5 484.5 0.48 0.55
547.5 248.5 -0.37 -3.15
547.5 249.5 -0.41 -2.7
547.5 343.5 0.49 -0.53
547.5 573.5 -0.53 -0.53
548.5 249.5 0.03 -2.78
548.5 250.5 0.02 -2.5
548.5 252.5 -0.1 -1.51
548.5 395.5 0.47 0.8
549.5 248.5 0.08 -3.29
549.5 250.5 0.07 -2.84
549.5 252.5 -0.04 -1.86
549.5 254.5 0.23 -1.16
549.5 344.5 0.71 -0.29
549.5 345.5 0.68 -0.18
549.5 347.5 0.8 0.09
550.5 251.5 -0.01 -2.87
550.5 345.5 0.81 -0.34
550.5 346.5 0.92 -0.2
550.5 711.5 0.62 -0.41
551.5 249.5 0.09 -3.48
551.5 250.5 0.01 -3.32
551.5 352.5 0.96 0.33
552.5 181.5 -0.46 -3.26
552.5 251.5 0.15 -3.11
552.5 544.5 0.29 0.81
553.5 182.5 -0.27 -2.99
553.5 250.5 0.23 -3.45
553.5 816.5 -0.75 -0.14
553.5 818.5 -0.74 0.22
554.5 181.5 -0.04 -3.2
554.5 182.5 0.07 -3
554.5 251.5 0.72 -3.09
554.5 529.5 0.54 -0.46
554.5 712.5 1.45 0.11
554.5 818.5 -0.75 0.21
555.5 249.5 0.52 -3.8
555.5 250.5 0.74 -3.49
555.5 727.5 0.08 0.75
556.5 181.5 0.25 -3.4
556.5 182.5 0.41 -3.13
556.5 249.5 0.77 -3.71
556.5 250.5 0.59 -3.47
557.5 251.5 0.79 -3.15
558.5 250.5 0.69 -3.48
559.5 344.5 0.64 -0.42
559.5 727.5 0.67 0.22
561.5 480.5 -0.26 0.79
561.5 719.5 0.57 -0.86
561.5 720.5 0.64 -0.3
561.5 732.5 0.27 0.72
562.5 425.5 -0.16 -1
562.5 427.5 -0.16 -0.74
562.5 478.5 -0.3 0.66
562.5 481.5 -0.23 0.86
562.5 731.5 0.49 0.5
563.5 425.5 0.05 -1.09
563.5 427.5 0.1 -0.7
563.5 478.5 -0.09 0.71
563.5 481.5 0.03 0.78
563.5 732.5 0.58 0.56
563.5 733.5 0.56 0.75
564.5 480.5 0.01 0.7
565.5 428.5 0.36 -0.7
565.5 479.5 0.03 0.98
566.5 428.5 0.53 -0.57
566.5 429.5 0.57 -0.58
566.5 478.5 0.14 0.72
566.5 479.5 0.4 0.8
567.5 429.5 0.61 -0.86
567.5 443.5 0.44 -0.57
567.5 478.5 0.35 0.72
568.5 444.5 0.64 -0.3
568.5 477.5 0.5 0.68
569.5 468.5 0.6 0.45
569.5 471.5 0.68 0.41
569.5 472.5 0.7 0.36
569.5 837.5 -0.63 -0.47
570.5 370.5 -0.08 1.08
571.5 369.5 0.28 0.78
571.5 370.5 0 1.38
571.5 583.5 0.7 0.09
571.5 585.5 0.59 0.54
572.5 366.5 -0.32 0.78
572.5 368.5 0.28 0.8
572.5 583.5 0.73 0.01
572.5 585.5 0.87 0.47
572.5 587.5 0.38 0.64
573.5 364.5 -0.4 0.65
573.5 366.5 -0.27 0.96
573.5 368.5 0.16 1.06
573.5 412.5 -0.83 -1.74
573.5 413.5 -0.63 -1.43
573.5 415.5 -0.78 -0.7
573.5 525.5 -0.18 -0.84
573.5 530.5 -0.52 -0.48
574.5 365.5 -0.21 0.79
574.5 367.5 -0.12 1.29
574.5 412.5 -0.26 -1.86
574.5 413.5 -0.05 -1.44
575.5 366.5 -0.06 0.99
575.5 414.5 -0.01 -1.07
575.5 415.5 -0.01 -0.91
576.5 365.5 0.19 0.9
576.5 367.5 -0.01 1.3
576.5 415.5 0.33 -0.92
580.5 551.5 0.31 0.63
580.5 814.5 0.67 -0.29
580.5 816.5 0.82 0.04
581.5 815.5 1.22 -0.12
586.5 389.5 0.76 0.05
587.5 427.5 -0.45 -0.87
587.5 428.5 -0.25 -0.72
587.5 431.5 -0.57 -0.51
587.5 466.5 -0.49 0.76
587.5 476.5 -0.44 0.56
588.5 427.5 -0.03 -0.86
588.5 428.5 -0.11 -0.8
588.5 478.5 -0.2 0.96
589.5 478.5 -0.01 0.91
590.5 318.5 0.03 0.89
590.5 428.5 0.12 -0.94
590.5 429.5 0.08 -0.82
590.5 477.5 0.14 0.86
591.5 429.5 0.17 -0.73
591.5 430.5 0.2 -0.68
591.5 476.5 0.38 0.7
591.5 679.5 -1.59 -0.35
591.5 681.5 -1.41 0.06
591.5 683.5 -1.32 0.07
591.5 684.5 -1.52 0
591.5 686.5 -1.4 0.22
592.5 430.5 0.22 -0.8
592.5 680.5 -1.28 -0.15
592.5 682.5 -1.29 0
592.5 685.5 -1.26 0.08
593.5 372.5 0.75 0.39
593.5 374.5 0.73 0.94
593.5 431.5 0.45 -0.77
593.5 459.5 0.52 0.53
593.5 679.5 -1.13 -0.3
593.5 681.5 -1.09 -0.05
593.5 683.5 -1.04 -0.03
593.5 684.5 -1.06 0
593.5 686.5 -1.07 0.3
594.5 372.5 0.79 0.4
594.5 373.5 1.01 0.8
594.5 375.5 0.65 0.99
595.5 405.5 0.53 -1.13
595.5 407.5 0.66 -0.74
595.5 437.5 0.13 -0.71
596.5 404.5 0.87 -1.33
596.5 406.5 0.96 -0.89
596.5 408.5 0.8 -0.4
597.5 407.5 1.08 -0.63
597.5 409.5 0.91 0.01
597.5 438.5 0.7 -0.79
598.5 405.5 1.28 -1.1
598.5 406.5 1.3 -0.91
598.5 408.5 1.1 -0.51
599.5 407.5 1.21 -0.59
601.5 380.5 0.86 0.42
601.5 381.5 0.91 0.89
601.5 393.5 0.37 -1.15
601.5 395.5 0.64 -1.1
601.5 397.5 0.7 -0.9
602.5 393.5 0.85 -1.16
602.5 394.5 0.74 -1.18
602.5 396.5 0.81 -0.91
602.5 398.5 0.71 -0.75
602.5 447.5 0.38 0.65
603.5 397.5 0.82 -0.75
604.5 395.5 1.1 -1.09
604.5 396.5 1.13 -0.99
604.5 398.5 1.14 -0.61
612.5 367.5 -1.25 -0.73
612.5 368.5 -1.42 -0.61
613.5 367.5 -1.1 -1.07
613.5 368.5 -1.22 0.43
613.5 547.5 -0.15 -0.74
624.5 375.5 1.08 -0.04
624.5 377.5 1.1 0.15
625.5 375.5 1.28 -0.25
626.5 376.5 1.66 -0.09
626.5 377.5 1.43 0.1
661.5 753.5 -2.2 -0.01
661.5 754.5 -2.17 0.29
662.5 752.5 -2.07 -0.13
662.5 755.5 -2.04 0.48
663.5 753.5 -1.79 0.07
664.5 752.5 -1.71 -0.08
664.5 754.5 -1.58 0.37
677.5 761.5 -0.8 -1.24
677.5 762.5 -0.93 -1.01
678.5 760.5 -0.67 -1.42
678.5 761.5 -0.6 -1.21
679.5 759.5 -0.5 -1.55
679.5 762.5 -0.3 -1.01
680.5 760.5 -0.24 -1.42
681.5 759.5 -0.21 -1.52
681.5 761.5 0.02 -0.75
682.5 760.5 -0.01 -1.3
684.5 757.5 -0.56 -1.2
727.5 544.5 -0.74 -0.01
727.5 545.5 -0.69 0.32


==> img/scenario8/arrows_16862.csv <==
x y u v
328.5 340.5 -0.74 -0.07
329.5 340.5 -0.75 -0.26
332.5 343.5 -0.46 0.53
358.5 337.5 -0.71 -0.28
358.5 338.5 -0.81 -0.11
358.5 340.5 -0.95 0.05
359.5 339.5 -0.83 0
359.5 341.5 -1.05 0.08
360.5 340.5 -0.85 0.06
360.5 342.5 -0.94 0.3
361.5 342.5 -0.79 0.3
362.5 340.5 -0.89 0.08
362.5 341.5 -0.76 0.09
362.5 343.5 -0.7 0.37
363.5 338.5 -0.69 -0.33
364.5 338.5 -0.66 -0.28
364.5 339.5 -0.72 0
364.5 342.5 -0.68 0.17
364.5 343.5 -0.58 0.42
365.5 339.5 -0.73 -0.14
365.5 340.5 -0.8 0.02
366.5 338.5 -0.69 -0.19
366.5 343.5 -0.58 0.47
368.5 337.5 -0.75 -0.33
368.5 341.5 -0.71 0.13
370.5 343.5 -0.56 0.43
373.5 295.5 -0.57 -0.63
378.5 335.5 -0.39 -0.62
385.5 402.5 -0.67 0.35
385.5 516.5 -0.69 -0.18
385.5 518.5 -0.73 0.13
389.5 336.5 -0.61 -0.41
390.5 335.5 -0.49 -0.52
391.5 335.5 -0.39 -0.59
396.5 398.5 0.67 -0.3
396.5 408.5 -0.12 0.92
396.5 426.5 -0.99 -0.38
396.5 563.5 -0.74 -0.14
396.5 564.5 -0.74 0.04
397.5 399.5 0.77 -0.17
397.5 401.5 0.66 -0.27
397.5 423.5 -0.56 -0.59
397.5 425.5 -0.61 -0.44
397.5 427.5 -0.65 -0.42
397.5 436.5 -0.71 0.06
397.5 438.5 -0.63 0.39
397.5 439.5 -0.74 0.56
397.5 478.5 -0.71 -0.15
397.5 480.5 -0.71 0.09
397.5 481.5 -0.77 -0.19
397.5 483.5 -0.81 0.09
397.5 485.5 -0.87 0.03
397.5 487.5 -0.83 0.12
398.5 407.5 0.72 0.49
398.5 422.5 -0.42 -0.78
398.5 423.5 -0.38 -0.65
398.5 439.5 -0.44 0.58
398.5 440.5 -0.5 0.49
398.5 452.5 -0.58 -0.7
398.5 454.5 -0.56 -0.49
398.5 456.5 -0.63 -0.42
398.5 475.5 -0.52 -0.55
398.5 477.5 -0.65 -0.5
398.5 480.5 -0.65 -0.27
398.5 490.5 -0.52 0.49
398.5 492.5 -0.5 0.65
398.5 505.5 -0.73 0.09
398.5 543.5 -0.34 0.86
399.5 422.5 -0.29 -0.7
399.5 451.5 -0.46 -0.97
399.5 470.5 -0.37 0.77
399.5 493.5 -0.38 0.88
399.5 494.5 -0.51 0.58
399.5 500.5 -0.54 -0.67
399.5 501.5 -0.5 -0.58
399.5 509.5 -0.7 0.24
400.5 420.5 -0.43 -0.86
400.5 474.5 -0.24 -0.68
400.5 475.5 -0.25 -0.71
401.5 414.5 -0.35 -0.93
401.5 416.5 -0.41 -0.65
401.5 417.5 -0.4 -0.69
401.5 419.5 -0.49 -0.5
401.5 421.5 -0.37 -0.7
401.5 451.5 -0.23 -0.84
401.5 499.5 -0.42 -0.7
401.5 539.5 -0.25 0.68
402.5 413.5 -0.32 -1.06
403.5 414.5 -0.07 -0.84
403.5 416.5 -0.12 -0.76
404.5 413.5 -0.09 -1.14
404.5 415.5 -0.06 -0.72
404.5 573.5 -0.45 0.65
404.5 576.5 -0.33 0.97
405.5 412.5 0 -1.5
405.5 415.5 0.1 -0.72
405.5 575.5 -0.15 0.84
405.5 628.5 -0.24 0.95
406.5 337.5 0.65 -0.3
406.5 344.5 0.33 0.62
406.5 413.5 0.29 -1
406.5 416.5 0.16 -0.7
406.5 576.5 -0.04 0.72
406.5 577.5 -0.08 0.98
406.5 623.5 -0.15 0.74
406.5 629.5 -0.1 1.1
406.5 659.5 -0.31 1.07
407.5 415.5 0.32 -1.23
407.5 417.5 0.38 -0.8
407.5 573.5 0.07 0.74
407.5 575.5 0.09 0.75
407.5 576.5 0.1 1.03
407.5 578.5 0.11 1.06
407.5 628.5 0.09 0.85
407.5 659.5 -0.09 0.73
407.5 660.5 -0.12 0.69
407.5 663.5 -0.16 0.83
407.5 664.5 -0.19 0.96
408.5 418.5 0.49 -0.67
408.5 469.5 0.29 -0.67
408.5 574.5 0.24 0.76
408.5 575.5 0.24 0.82
408.5 578.5 0.38 1.29
408.5 627.5 0.19 0.71
408.5 660.5 0.12 0.7
408.5 664.5 -0.02 0.97
409.5 421.5 0.52 -0.51
409.5 422.5 0.46 -0.53
409.5 486.5 0.68 0.2
409.5 518.5 0.28 0.69
409.5 576.5 0.4 1.02
409.5 624.5 0.46 0.55
409.5 627.5 0.5 0.65
410.5 503.5 0.42 -0.6
410.5 574.5 0.48 1.06
410.5 575.5 0.55 0.92
410.5 782.5 -0.81 -0.13
411.5 428.5 0.57 -0.45
411.5 435.5 0.59 0.53
411.5 513.5 0.51 0.49
412.5 473.5 0.66 -0.28
412.5 481.5 0.68 0.33
412.5 482.5 0.7 0.64
413.5 337.5 0.79 -0.26
413.5 508.5 0.78 -0.11
413.5 509.5 0.75 0.16
414.5 783.5 -0.71 0.1
415.5 424.5 -0.64 -0.56
416.5 423.5 -0.33 -0.63
417.5 422.5 -0.32 -0.86
418.5 338.5 0.6 -0.37
419.5 422.5 -0.28 -0.7
419.5 423.5 -0.07 -0.72
419.5 449.5 -0.56 -0.53
420.5 414.5 -0.36 -1
420.5 415.5 -0.38 -0.72
420.5 417.5 -0.3 -0.74
420.5 511.5 -0.33 0.63
420.5 512.5 -0.42 0.83
420.5 540.5 -0.38 0.64
420.5 541.5 -0.38 0.77
420.5 628.5 -0.59 0.45
420.5 654.5 -0.65 0.27
421.5 412.5 -0.26 -1.4
421.5 413.5 -0.29 -1.02
421.5 415.5 -0.17 -0.7
421.5 511.5 -0.18 0.69
421.5 512.5 -0.39 0.83
421.5 541.5 -0.3 0.7
421.5 542.5 -0.28 0.76
421.5 651.5 -0.6 -0.39
422.5 414.5 -0.17 -0.72
422.5 469.5 -0.22 -0.75
422.5 514.5 -0.35 0.66
422.5 543.5 -0.34 0.62
422.5 544.5 -0.37 0.79
422.5 546.5 -0.63 0.89
423.5 411.5 -0.04 -1.43
423.5 412.5 0.04 -0.96
423.5 517.5 -0.21 0.7
423.5 546.5 -0.25 0.9
423.5 548.5 -0.19 0.94
423.5 571.5 -0.28 0.66
424.5 345.5 0.29 0.72
424.5 413.5 0.1 -0.8
424.5 549.5 -0.17 0.68
424.5 573.5 -0.17 0.78
424.5 574.5 -0.11 0.94
424.5 576.5 -0.18 0.79
424.5 577.5 -0.27 0.86
424.5 606.5 -0.37 0.9
424.5 630.5 -0.12 0.7
425.5 411.5 0.13 -1.47
425.5 414.5 0.18 -0.7
425.5 448.5 0.26 -0.7
425.5 571.5 0.03 0.73
425.5 573.5 -0.01 0.79
425.5 575.5 -0.07 0.8
425.5 577.5 -0.11 0.76
425.5 601.5 0.01 0.74
425.5 602.5 0.06 0.86
425.5 607.5 0.08 1.14
426.5 412.5 0.47 -1.03
426.5 414.5 0.44 -0.75
426.5 572.5 0.19 0.7
426.5 576.5 0.13 0.79
427.5 343.5 0.7 0.54
427.5 344.5 0.73 0.67
427.5 415.5 0.71 -0.75
427.5 416.5 0.51 -0.48
427.5 418.5 0.64 -0.45
427.5 419.5 0.61 -0.49
427.5 424.5 0.76 -0.28
427.5 542.5 0.48 0.62
427.5 571.5 0.29 0.98
429.5 332.5 0.7 -0.16
429.5 336.5 0.92 0.01
429.5 341.5 0.97 0.12
430.5 267.5 0.01 -0.73
431.5 780.5 0.82 -0.33
433.5 436.5 -0.44 -1.41
433.5 437.5 -0.33 -1.31
433.5 439.5 -0.6 -1.1
434.5 435.5 -0.33 -1.6
434.5 436.5 -0.37 -1.48
434.5 438.5 -0.34 -1.23
434.5 440.5 -0.36 -1.04
435.5 434.5 -0.3 -1.79
435.5 435.5 -0.31 -1.57
435.5 437.5 -0.24 -1.35
435.5 439.5 -0.15 -1.17
436.5 269.5 0.88 -0.16
436.5 273.5 0.85 0.03
436.5 297.5 -0.24 0.97
436.5 299.5 -0.46 1.46
436.5 434.5 -0.27 -1.68
436.5 436.5 -0.19 -1.45
436.5 438.5 -0.16 -1.22
436.5 440.5 -0.21 -0.87
437.5 216.5 0.87 -0.45
437.5 298.5 -0.09 1.21
437.5 300.5 -0.2 1.47
437.5 435.5 -0.09 -1.51
437.5 437.5 -0.04 -1.29
437.5 439.5 -0.1 -1.14
437.5 855.5 -0.72 -0.22
438.5 297.5 -0.03 1.08
438.5 301.5 -0.06 1.68
438.5 433.5 -0.02 -1.87
438.5 434.5 -0.02 -1.67
438.5 436.5 -0.05 -1.4
438.5 438.5 -0.08 -1.24
438.5 440.5 -0.18 -0.89
439.5 298.5 0.03 1.28
439.5 299.5 0.11 1.4
439.5 301.5 0.02 1.7
439.5 433.5 0.18 -1.86
439.5 437.5 -0.02 -1.28
439.5 439.5 -0.11 -1.04
440.5 300.5 0.24 1.66
440.5 434.5 0.08 -1.65
440.5 435.5 0.12 -1.55
440.5 438.5 -0.04 -1.19
440.5 440.5 -0.04 -0.75
441.5 436.5 0.15 -1.35
441.5 439.5 -0.04 -1.05
442.5 434.5 0.15 -1.6
442.5 437.5 0.07 -1.2
442.5 440.5 -0.06 -0.78
443.5 435.5 0.25 -1.43
443.5 438.5 0.12 -1.05
443.5 443.5 -0.28 -0.81
444.5 436.5 0.32 -1.33
444.5 439.5 0.29 -0.94
444.5 443.5 -0.26 -0.81
445.5 435.5 0.41 -1.57
445.5 437.5 0.35 -1.18
446.5 436.5 0.66 -1.33
446.5 438.5 0.65 -1.06
446.5 443.5 -0.08 -0.82
446.5 477.5 -0.17 0.71
448.5 443.5 0.03 -0.87
448.5 477.5 -0.1 0.74
450.5 443.5 0.09 -0.88
450.5 477.5 -0.02 0.84
452.5 443.5 0.23 -0.8
452.5 477.5 -0.06 0.8
454.5 443.5 0.32 -0.86
454.5 477.5 0.11 0.78
456.5 477.5 0.35 0.69
457.5 409.5 0.28 -0.71
457.5 462.5 0.76 0
457.5 470.5 0.66 0.39
457.5 473.5 0.62 0.44
457.5 474.5 0.69 0.49
464.5 485.5 -0.65 4.06
464.5 490.5 -0.56 2.88
464.5 491.5 -0.6 3.82
464.5 494.5 -0.65 4.59
464.5 735.5 -0.62 3.43
465.5 468.5 -0.51 2.75
465.5 471.5 -0.52 3.19
465.5 473.5 -0.5 3.28
465.5 478.5 -0.61 3.56
465.5 479.5 -0.55 3.56
465.5 483.5 -0.51 3.43
465.5 485.5 -0.43 3.91
465.5 489.5 -0.27 2.76
465.5 491.5 -0.28 3.42
465.5 493.5 -0.24 4.61
465.5 646.5 -0.47 2.69
465.5 734.5 -0.08 2.81
465.5 736.5 -0.21 3.55
466.5 465.5 -0.33 2.76
466.5 467.5 -0.35 2.92
466.5 469.5 -0.22 3.07
466.5 471.5 -0.31 3.21
466.5 472.5 -0.27 3.22
466.5 475.5 -0.29 3.58
466.5 477.5 -0.29 3.5
466.5 478.5 -0.34 3.41
466.5 480.5 -0.34 3.86
466.5 490.5 0.17 2.83
466.5 492.5 -0.06 3.45
466.5 494.5 -0.04 4.71
466.5 645.5 -0.73 2.34
466.5 647.5 -0.68 3.08
466.5 735.5 -0.4 3.17
466.5 737.5 -0.14 3.75
467.5 464.5 -0.22 2.62
467.5 466.5 -0.18 2.92
467.5 468.5 -0.14 3.03
467.5 470.5 -0.1 3.27
467.5 473.5 -0.08 3.29
467.5 475.5 -0.21 3.46
467.5 477.5 -0.19 3.49
467.5 479.5 -0.15 3.65
467.5 645.5 -0.26 2.53
467.5 647.5 -0.16 3.13
467.5 736.5 0 3.63
468.5 463.5 -0.19 1.99
468.5 465.5 -0.06 2.85
468.5 467.5 -0.05 2.88
468.5 469.5 -0.08 3.03
468.5 471.5 -0.02 3.3
468.5 474.5 -0.05 3.55
468.5 476.5 -0.11 3.54
468.5 478.5 -0.04 3.74
468.5 480.5 -0.02 3.88
468.5 595.5 0.71 -0.99
468.5 596.5 0.68 -0.89
468.5 735.5 -0.17 3.32
468.5 737.5 0.03 3.79
469.5 463.5 0 2.11
469.5 464.5 0.13 2.46
469.5 466.5 0.09 2.74
469.5 468.5 0.19 3.03
469.5 470.5 0.08 3.22
469.5 472.5 0.05 3.37
469.5 475.5 0.19 3.51
469.5 477.5 0.15 3.49
469.5 479.5 0.13 3.88
469.5 594.5 0.9 -1.07
469.5 595.5 0.86 -0.96
469.5 597.5 0.91 -0.64
469.5 644.5 0.3 2.41
469.5 646.5 0.44 2.83
469.5 735.5 -0.04 3.36
469.5 736.5 0.01 3.64
470.5 465.5 0.2 2.8
470.5 471.5 0.37 3.09
470.5 473.5 0.4 3.47
470.5 597.5 1.01 -0.6
470.5 737.5 0.25 3.85
471.5 463.5 0.03 2.23
471.5 464.5 0.13 2.52
471.5 466.5 0.29 2.89
471.5 594.5 1.17 -1.14
471.5 595.5 1.17 -0.98
471.5 645.5 0.85 2.35
471.5 735.5 0.36 3.36
471.5 736.5 0.42 3.6
472.5 465.5 0.34 2.59
472.5 596.5 1.35 -0.74
472.5 597.5 1.47 -0.56
473.5 463.5 0.52 2.25
473.5 466.5 0.68 2.92
474.5 464.5 0.75 2.21
474.5 465.5 0.7 2.59
474.5 470.5 -0.15 3.04
474.5 472.5 -0.12 3.26
474.5 474.5 -0.06 3.42
474.5 476.5 -0.19 3.73
474.5 478.5 -0.13 3.93
475.5 469.5 0.09 2.75
475.5 470.5 0.02 2.81
475.5 472.5 0.06 3.28
475.5 474.5 0.03 3.42
475.5 476.5 0.08 3.66
476.5 471.5 0.23 3.05
476.5 473.5 0.48 3.27
476.5 475.5 0.39 3.79
476.5 477.5 0.3 3.69
483.5 346.5 -0.67 -4.42
483.5 348.5 -0.86 -4.2
484.5 345.5 -0.54 -4.54
484.5 346.5 -0.49 -4.57
484.5 349.5 -0.63 -3.97
485.5 345.5 -0.35 -4.6
485.5 347.5 -0.4 -4.49
485.5 350.5 -0.39 -3.87
485.5 594.5 0.51 0.52
485.5 597.5 0.49 1.9
486.5 204.5 -0.45 -3.71
486.5 346.5 -0.37 -4.53
486.5 348.5 -0.29 -4.33
486.5 350.5 -0.33 -4.14
486.5 590.5 0.66 -0.33
486.5 592.5 0.76 0.02
486.5 594.5 0.71 0.41
487.5 205.5 -0.18 -3.51
487.5 261.5 -0.4 -3.64
487.5 263.5 -0.42 -3.16
487.5 345.5 -0.24 -4.76
487.5 347.5 -0.2 -4.35
487.5 349.5 -0.24 -4.15
487.5 590.5 0.84 -0.3
487.5 591.5 0.86 -0.09
487.5 593.5 0.94 0.21
488.5 204.5 -0.18 -3.64
488.5 206.5 -0.11 -3.37
488.5 260.5 -0.22 -3.79
488.5 261.5 -0.22 -3.6
488.5 263.5 -0.35 -3.2
488.5 340.5 0.04 -4.56
488.5 342.5 0.08 -4.42
488.5 346.5 -0.33 -4.48
488.5 348.5 -0.19 -4.32
488.5 350.5 -0.21 -4.18
488.5 591.5 1.09 -0.2
488.5 592.5 1.04 0.09
489.5 205.5 0.08 -3.56
489.5 262.5 -0.04 -3.52
489.5 347.5 -0.12 -4.59
489.5 349.5 -0.19 -4.3
490.5 206.5 0.07 -3.46
490.5 207.5 0.18 -3.3
490.5 260.5 0 -3.83
490.5 263.5 -0.08 -3.27
490.5 346.5 -0.12 -4.75
490.5 348.5 -0.12 -4.45
490.5 350.5 -0.24 -4.1
491.5 261.5 0.03 -3.65
491.5 264.5 -0.07 -3
491.5 347.5 -0.12 -4.62
491.5 349.5 -0.06 -4.34
492.5 260.5 0.19 -3.81
492.5 262.5 0.11 -3.49
492.5 264.5 0.1 -2.97
492.5 346.5 -0.01 -4.71
492.5 348.5 -0.01 -4.51
492.5 350.5 -0.07 -4.18
492.5 467.5 -0.91 -6.36
492.5 469.5 -1.33 -5.44
493.5 263.5 0.22 -3.27
493.5 345.5 0.11 -4.85
493.5 347.5 0.06 -4.56
493.5 349.5 -0.01 -4.38
493.5 469.5 -0.92 -5.63
494.5 260.5 0.38 -3.93
494.5 261.5 0.45 -3.65
494.5 348.5 0.29 -4.57
494.5 350.5 0.25 -4.08
494.5 467.5 -0.63 -6.1
494.5 468.5 -0.57 -5.66
494.5 470.5 -0.52 -5.23
495.5 262.5 0.39 -3.52
495.5 346.5 0.34 -4.74
495.5 347.5 0.33 -4.42
495.5 349.5 0.41 -4.3
495.5 466.5 -0.4 -6.41
495.5 469.5 -0.29 -5.43
496.5 467.5 0.17 -5.94
504.5 319.5 -0.7 -0.33
505.5 198.5 -0.36 -0.79
505.5 298.5 -0.7 0.02
506.5 197.5 0.07 -0.87
507.5 625.5 -0.44 -5.7
509.5 284.5 0.02 0.87
509.5 624.5 -0.14 -5.71
509.5 625.5 -0.35 -5.37
510.5 338.5 -0.59 -0.51
510.5 384.5 -0.94 -0.19
511.5 335.5 -0.29 -0.93
511.5 337.5 -0.41 -0.77
511.5 624.5 0.25 -5.54
512.5 338.5 -0.34 -0.65
513.5 337.5 -0.3 -0.78
515.5 336.5 -0.09 -1
515.5 337.5 -0.01 -0.78
516.5 359.5 -0.89 -0.24
516.5 360.5 -0.78 -0.12
517.5 359.5 -0.77 -0.16
518.5 395.5 -0.71 0.08
518.5 397.5 -0.7 0.31
519.5 398.5 -0.6 0.37
519.5 400.5 -0.5 0.64
519.5 402.5 -0.52 0.97
520.5 343.5 -0.8 -0.16
520.5 401.5 -0.44 1.08
521.5 400.5 -0.24 0.73
522.5 293.5 0.14 -0.69
523.5 232.5 0.02 -1.57
523.5 234.5 -0.11 -0.8
523.5 401.5 -0.18 0.92
524.5 233.5 0.08 -0.84
525.5 401.5 0.07 0.72
527.5 400.5 0.06 0.84
527.5 429.5 -0.53 -0.64
527.5 430.5 -0.64 -0.54
527.5 466.5 -0.32 -0.71
527.5 498.5 0.76 -0.69
527.5 500.5 0.66 -0.45
528.5 323.5 -0.08 -0.74
528.5 497.5 0.95 -0.74
528.5 499.5 0.93 -0.54
528.5 502.5 0.91 -0.16
529.5 498.5 1.09 -0.65
529.5 500.5 1.04 -0.45
529.5 503.5 1.08 -0.02
530.5 482.5 -0.74 0
530.5 497.5 1.21 -0.84
530.5 499.5 1.17 -0.45
530.5 501.5 1.24 -0.29
530.5 503.5 1.21 0
531.5 432.5 -0.13 -0.69
531.5 440.5 -0.53 0.6
531.5 500.5 1.35 -0.31
531.5 502.5 1.37 -0.22
532.5 339.5 0.57 -0.52
532.5 498.5 1.46 -0.63
532.5 499.5 1.59 -0.49
532.5 501.5 1.72 -0.16
537.5 409.5 0.52 0.49
538.5 395.5 0.48 0.52
538.5 409.5 0.75 0.5
538.5 449.5 0 0.72
538.5 450.5 0.15 0.84
538.5 538.5 0.54 -0.85
539.5 450.5 0.25 0.79
539.5 471.5 0.22 -0.67
540.5 393.5 0.74 0.04
540.5 435.5 0.25 -0.66
540.5 446.5 0.59 0.56
540.5 447.5 0.47 0.56
541.5 439.5 0.78 0.08
541.5 711.5 -0.73 -0.6
542.5 713.5 -0.78 -0.35
544.5 583.5 -0.48 0.73
545.5 414.5 -0.7 -0.6
545.5 531.5 -0.7 -0.21
545.5 584.5 -0.28 0.73
546.5 349.5 0.72 0.14
547.5 344.5 0.63 -0.46
547.5 462.5 -1 -0.43
547.5 583.5 -0.04 0.76
547.5 584.5 0.2 1.33
548.5 344.5 0.64 -0.53
548.5 573.5 -0.55 -0.5
550.5 346.5 0.73 -0.05
551.5 346.5 0.73 -0.2
551.5 348.5 0.71 0.01
551.5 572.5 -0.03 -0.8
552.5 349.5 1.04 0.17
552.5 350.5 0.8 -0.02
552.5 352.5 0.7 0.28
552.5 355.5 0.56 0.43
553.5 355.5 0.56 0.49
553.5 528.5 0.41 -0.6
553.5 538.5 0.6 0.38
553.5 817.5 -0.72 0
554.5 818.5 -0.67 0.23
558.5 272.5 -0.24 -0.88
560.5 731.5 0.34 0.63
561.5 477.5 -0.44 0.6
561.5 479.5 -0.47 0.57
561.5 480.5 -0.5 0.83
561.5 719.5 0.87 -0.97
561.5 730.5 0.75 0.51
562.5 425.5 -0.06 -1
562.5 427.5 -0.17 -0.83
562.5 481.5 -0.21 1.26
562.5 731.5 0.52 0.49
563.5 425.5 0.09 -1.11
563.5 427.5 0.02 -0.72
563.5 478.5 -0.09 0.7
563.5 479.5 -0.19 0.85
563.5 732.5 0.93 0.75
564.5 426.5 0.35 -0.87
565.5 428.5 0.39 -0.59
565.5 478.5 0.09 0.79
566.5 582.5 0.79 0.54
567.5 478.5 0.33 0.8
568.5 444.5 0.57 -0.54
568.5 475.5 0.51 0.52
568.5 477.5 0.43 0.63
568.5 583.5 0.64 0.46
569.5 582.5 0.82 0.13
569.5 585.5 0.08 0.71
570.5 584.5 0.57 0.41
571.5 583.5 0.76 0.24
571.5 585.5 0.97 0.79
572.5 380.5 -0.32 0.95
573.5 379.5 -0.32 0.79
573.5 400.5 -0.43 -1.35
573.5 401.5 -0.35 -1.18
573.5 403.5 -0.53 -0.86
574.5 380.5 0 1.08
574.5 400.5 -0.26 -1.29
574.5 402.5 -0.2 -1.07
574.5 404.5 -0.33 -0.7
574.5 816.5 0.71 -0.02
575.5 379.5 0.14 0.83
575.5 382.5 0.16 1.13
575.5 403.5 -0.14 -0.95
575.5 680.5 -1.64 -0.07
575.5 682.5 -1.59 0.19
576.5 380.5 0.12 0.9
576.5 381.5 0.22 1.01
576.5 400.5 -0.11 -1.25
576.5 401.5 -0.08 -1.12
576.5 404.5 -0.1 -0.78
576.5 679.5 -1.59 -0.61
576.5 680.5 -1.38 -0.07
576.5 683.5 -1.55 0.22
576.5 685.5 -1.51 0.01
576.5 687.5 -1.42 0.48
577.5 379.5 0.4 0.59
577.5 382.5 0.26 0.67
577.5 392.5 0.4 0.65
577.5 402.5 0.13 -0.99
577.5 404.5 0.02 -0.81
577.5 679.5 -1.26 -0.28
577.5 681.5 -1.25 0.12
577.5 683.5 -1.27 0.13
577.5 685.5 -1.22 0.18
577.5 687.5 -1.22 0.53
578.5 380.5 0.6 0.61
578.5 381.5 0.39 0.62
578.5 400.5 0.2 -1.38
578.5 403.5 0.16 -1.01
578.5 405.5 0.09 -0.75
578.5 680.5 -1.12 -0.09
578.5 682.5 -1.05 -0.02
578.5 686.5 -1.16 0.28
579.5 401.5 0.36 -1.2
579.5 404.5 0.29 -0.85
579.5 679.5 -0.97 -0.2
579.5 681.5 -0.86 0.07
579.5 684.5 -0.85 0.03
579.5 685.5 -0.71 0.11
580.5 402.5 0.49 -0.99
580.5 403.5 0.52 -0.95
580.5 405.5 0.48 -0.71
580.5 680.5 -0.76 -0.01
587.5 427.5 -0.29 -0.87
587.5 429.5 -0.35 -0.67
587.5 466.5 -0.47 0.92
588.5 428.5 -0.15 -0.74
588.5 467.5 -0.34 0.82
588.5 478.5 -0.17 0.89
589.5 427.5 -0.1 -1.07
589.5 478.5 -0.01 0.92
590.5 428.5 0.14 -0.94
590.5 429.5 0.15 -0.72
590.5 477.5 0.14 0.72
591.5 429.5 0.08 -0.79
592.5 431.5 0.21 -0.72
593.5 437.5 0.48 -0.62
593.5 462.5 0.54 0.48
593.5 464.5 0.57 0.53
595.5 367.5 -1.54 -0.18
595.5 369.5 -1.54 0.09
596.5 366.5 -1.28 -0.26
596.5 369.5 -1.41 0.18
597.5 367.5 -1.23 -0.36
597.5 458.5 0.8 0.38
599.5 409.5 -0.97 -0.07
599.5 411.5 -1.4 0.61
600.5 411.5 -0.73 0.39
607.5 395.5 0.79 -1.08
607.5 397.5 0.69 -0.55
608.5 395.5 0.91 -0.95
608.5 396.5 0.93 -0.88
608.5 398.5 0.73 -0.41
609.5 396.5 0.94 -0.71
609.5 398.5 0.96 -0.57
609.5 400.5 0.82 -0.2
610.5 296.5 -0.59 -0.46
610.5 395.5 1.07 -0.99
610.5 397.5 1.13 -0.61
610.5 399.5 1.2 -0.51
611.5 398.5 1.29 -0.54
611.5 400.5 1.28 -0.32
612.5 380.5 0.65 -0.5
613.5 295.5 0.43 -0.57
615.5 382.5 0.7 -0.27
615.5 383.5 0.67 -0.24
615.5 389.5 0.7 -0.41
615.5 391.5 0.71 0
615.5 393.5 0.81 0.43
615.5 394.5 0.66 0.45
616.5 382.5 0.75 -0.33
616.5 383.5 0.68 -0.34
616.5 389.5 1.05 -0.43
616.5 390.5 1.04 -0.4
616.5 392.5 0.85 0.23
616.5 394.5 1.07 1
627.5 539.5 -0.8 0.03
627.5 540.5 -0.7 0.53
630.5 539.5 1.07 -0.1
633.5 542.5 -0.31 0.82
634.5 384.5 -0.79 -0.12
636.5 388.5 -0.26 0.69
637.5 387.5 -0.35 0.65
640.5 756.5 -2.07 0.2
641.5 542.5 0.17 1.1
641.5 755.5 -1.88 0.04
641.5 757.5 -1.9 0.45
642.5 539.5 0.71 -0.34
642.5 755.5 -1.61 0.02
642.5 757.5 -1.56 0.39
643.5 538.5 0.99 -0.56
643.5 539.5 0.9 -0.25
643.5 756.5 -1.35 0.22
644.5 538.5 1.31 -0.59
644.5 755.5 -1.34 0.17
646.5 386.5 -0.62 -0.53
647.5 385.5 -0.23 -0.74
674.5 745.5 -0.39 -1.34
674.5 746.5 -0.39 -1.18
675.5 745.5 -0.26 -1.26
701.5 532.5 1.57 -1.48
718.5 547.5 1.14 0.28
719.5 546.5 1.41 -0.35
719.5 548.5 1.1 0.93
727.5 546.5 -0.39 0.62
730.5 360.5 -0.93 0.06
730.5 361.5 -0.82 0.18
733.5 361.5 0.9 -0.1
742.5 569.5 -0.24 0.97
742.5 570.5 -0.39 1.14
752.5 710.5 0 1.1
753.5 711.5 0.07 1.31
754.5 710.5 0.63 1.05
771.5 565.5 0.62 -0.35
774.5 565.5 0.69 -0.31
775.5 566.5 0.72 0.02


==> img/scenario8/pred_input.tikz <==
\begin{tikzpicture}
\begin{axis}[y=-1, xmin=\shroistartX, xmax=\shroistartX+\shroiWidth, ymin=\shroistartY, ymax=\shroistartY+\shroiHeight, 
			axis lines=none, tick style={draw=none}, yticklabels={,,}, xticklabels={,,},
			enlargelimits=false, axis on top, axis equal image]
%
\addplot[thick, blue] graphics[xmin=0, xmax=901, ymin=0, ymax=901]{img/scenario8/img_100016844_0.png};
%
\addplot[orange, opacity=0.5,quiver={u=\thisrow{u},v=\thisrow{v}, scale arrows=5},-] table {img/scenario8/arrows_16844.csv};
%
\draw [dash pattern={on 4pt off 2pt on 1pt off 2pt}, line width = 0.5mm, blue,opacity=0.7] (455,416) ellipse (8 and 7);
\draw [dashed, line width = 0.5mm, red,opacity=0.7] (506,547) ellipse (8 and 18);
%
%
\end{axis}
%\draw (current bounding box.south east) rectangle (current bounding box.north west);
\end{tikzpicture}


==> img/scenario8/pred_input_2.tikz <==
\begin{tikzpicture}
\begin{axis}[y=-1, xmin=\shroistartX, xmax=\shroistartX+\shroiWidth, ymin=\shroistartY, ymax=\shroistartY+\shroiHeight, 
			axis lines=none, tick style={draw=none}, yticklabels={,,}, xticklabels={,,},
			enlargelimits=false, axis on top, axis equal image]
%
\addplot[thick, blue] graphics[xmin=0, xmax=901, ymin=0, ymax=901]{img/scenario8/img_100016862_0.png};
%
\addplot[orange, opacity=0.5,quiver={u=\thisrow{u},v=\thisrow{v}, scale arrows=5},-] table {img/scenario8/arrows_16862.csv};
%
\draw [dash pattern={on 4pt off 2pt on 1pt off 2pt}, line width = 0.5mm, blue,opacity=0.7] (455,416) ellipse (8 and 7);
\draw [dashed, line width = 0.5mm, red,opacity=0.7] (498,480) ellipse (10 and 20);
%
\end{axis}
%\draw (current bounding box.south east) rectangle (current bounding box.north west);
\end{tikzpicture}

